Surrogate optimization of variational quantum circuits

Variational quantum eigensolvers are touted as a near-term algorithm capable of impacting many applications. However, the potential has not yet been realized, with few claims of quantum advantage and high resource estimates, especially due to the need for optimization in the presence of noise. Finding algorithms and methods to improve convergence is important to accelerate the capabilities of near-term hardware for VQE or more broad applications of hybrid methods in which optimization is required. To this goal, we look to use modern approaches developed in circuit simulations and stochastic classical optimization, which can be combined to form a surrogate optimization approach to quantum circuits. Using an approximate (classical CPU/GPU) state vector simulator as a surrogate model, we efficiently calculate an approximate Hessian, passed as an input for a quantum processing unit or exact circuit simulator. This method will lend itself well to parallelization across quantum processing units. We demonstrate the capabilities of such an approach with and without sampling noise and a proof-of-principle demonstration on a quantum processing unit utilizing 40 qubits.

==> output_calibration_json/qpu_calibration_demo_12.json <==
{"qubit_used": [4, 15, 22, 21, 20, 19, 18, 14, 0, 1, 2, 3], "backend_name": "ibm_brisbane", "backend_version": "1.1.14", "last_update_date": "12/10/2023, CST 16:11:55", "qubits": [[{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 264.94012849388304}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 88.11871077703451}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.721877391597175}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02069999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019399999999999973}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.9585455651087}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 204.3384843744099}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.81512688795125}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0242}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0216}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.026800000000000046}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 263.8717914196168}, {"date": "12/09/2023, CST 03:28:34", "name": "T2", "unit": "us", "value": 281.7476648829406}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.609657359493846}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 338.20642914919216}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 219.74236670122664}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.875552971836115}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.024699999999999944}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.036}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 337.0187866526769}, {"date": "12/09/2023, CST 04:27:18", "name": "T2", "unit": "us", "value": 221.6357953305844}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.818125841428942}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 255.00102028006089}, {"date": "12/09/2023, CST 04:41:48", "name": "T2", "unit": "us", "value": 348.4559170206389}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.734147975983096}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.005900000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 370.5830279021597}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 219.1736821439215}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.876227360515678}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 234.84976407854523}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 251.5527551117657}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.967493927159174}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017900000000000027}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.021599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 383.6066001207681}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 223.03905579816404}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.902346232676945}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.8821270075943}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 140.06875497693494}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.987204389586692}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007399999999999962}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 278.8153381445285}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 182.62355467394093}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.831536155868995}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015700000000000047}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019199999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 386.1670141876166}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 230.10466459279453}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.972288097490861}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04590000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.042}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.049799999999999955}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 395.40031136366457}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 188.13302853759885}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.936317661425468}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.95829351862866}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 102.54064780678841}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.005806748947458}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01429999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02059999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 338.7938455879456}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 113.8744486736934}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.903345525304663}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0152}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02080000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 195.64909964584214}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 49.13749898989134}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.94791781714002}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015499999999999958}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 315.72435011664317}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 16.70504643990286}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.960300559155278}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01539999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 376.05112997760574}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 366.8959299843453}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.820811464718332}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.00941931597896}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 104.2071347685983}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.788253487893043}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01539999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 428.87769562055985}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 101.00838188589495}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.7470113037711785}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 275.912946694014}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 205.42273284980598}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.862339733109489}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.006800000000000028}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 184.98376507599198}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 101.91799160173014}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.966465107439583}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006299999999999972}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.00539999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 16.153361798890614}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 174.16409058049612}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.0381991936298105}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 152.3883721293084}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 170.07136850498088}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.844970532321616}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0118}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 194.2640775625536}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 146.97373578063335}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.100847635788269}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.19689999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0678}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.32599999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 264.5375386424283}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 217.0425000457251}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.94516052384656}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007199999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 342.92958933450024}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 205.6441293929199}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.854111081279277}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009199999999999986}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 199.14580964342866}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 160.01271953599672}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.747649560092241}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.053300000000000014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05500000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0516}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 227.54883400741028}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 95.20041766887688}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.994410741540528}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03069999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0474}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 330.2062900683515}, {"date": "12/09/2023, CST 04:41:48", "name": "T2", "unit": "us", "value": 120.66868921631796}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.628633108478604}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02100000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019000000000000017}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 258.6033884490455}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 59.48472800351031}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.732970015418292}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.011399999999999966}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 121.15988317701134}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 90.019140938425}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.797670968379552}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 343.8717812433321}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 321.2354794176672}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.91038227201228}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 188.4712405041498}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 103.49731925076667}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.973186469210243}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 70.35404554024664}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 76.31501350595246}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.678610282154428}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03170000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.032399999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 255.02428007066877}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 118.57187773858135}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.907600667192217}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017199999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 245.6458491024376}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 324.6465840118532}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.812269472176655}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 03:18:18", "name": "T1", "unit": "us", "value": 206.52230474593364}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 68.88446487937338}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.837915937467131}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 35.48838657350243}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 53.119338390026115}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.776661343017566}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018199999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0232}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 213.8615879523709}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 105.68656959949263}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.91730516344519}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0116}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 323.9432955194519}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 20.069371082516362}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.868002657592047}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013000000000000012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0138}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 231.1400438023682}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 143.29220757127553}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.935549690506722}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 260.98302634608723}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 130.0326014280004}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.063946040045589}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006599999999999939}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 03:18:18", "name": "T1", "unit": "us", "value": 230.7268774051682}, {"date": "12/09/2023, CST 04:27:18", "name": "T2", "unit": "us", "value": 220.98128009842688}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.829330654849412}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.030399999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02080000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 297.1268567396222}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 20.151133718483994}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.949160445884656}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.020000000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 356.6334608371285}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 28.90698586799898}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.999452583081009}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04200000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.038}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04600000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.36590723396503}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 131.55534511347534}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.853137698371595}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01529999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 198.9893803899055}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 154.31823032495294}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.76953971735223}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006000000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0038}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 295.11535137910073}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 87.76541420264975}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.8441700934690815}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 247.58450654197566}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 51.316113964580175}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.697337637675448}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.00990000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 358.7335693175593}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 45.53602991736285}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.784044685632378}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015600000000000058}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.015}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.11496629209608}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 129.06884864269378}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.931197612280135}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.6085699158884}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 193.34682641147327}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.915258376521443}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0066}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 278.7024875151395}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 223.5708820504156}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.9967141616703925}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 239.09121185364936}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 177.8197472636952}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.969613569973766}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017800000000000038}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.021399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 275.8916271248338}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 120.71717165079122}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.837203342478235}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 196.7300501214647}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 144.2224967917871}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.8145376200155034}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 279.8082421273905}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 164.98173820496075}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.9276484676478045}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 176.49082270081632}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 80.7994518114971}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.886920615895457}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 75.11130012940835}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 39.64367565497919}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.971240054694}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014599999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.05718815099777}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 102.1188123945713}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.766217212226572}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01749999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.7294406791671}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 179.28591315553717}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.793918016515021}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.022399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.013800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 216.37103921692545}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 191.68539287589988}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.935229537356053}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 188.73143975218022}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 172.6305088085703}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.0416281403289895}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 209.82085523121748}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 175.7731733606953}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.821579598701116}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008600000000000052}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 197.2366945119901}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 122.79186758874563}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.957175510629383}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.013399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 135.76178303425715}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 144.00227198380222}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.885002735165528}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 142.56513121318764}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 148.98691944388335}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.113929166096825}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0512999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0568}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04579999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 223.17014030715546}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 35.61720496030088}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.743749722631187}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.032399999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.032200000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0326}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 142.92867943305848}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 127.94785397054208}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.117719435549408}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 164.39347072555026}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 165.29975814810686}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.89886918047014}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.07469999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0724}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.07699999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 345.3907331098414}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 259.5746787945303}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.78826886028992}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 233.6448099879175}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 143.60021570888753}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.059155664980574}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013600000000000056}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0184}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 89.15553341488341}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 63.844482744961795}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.97957498340996}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008000000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.45998038698835}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 104.10683988651988}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.031455590262585}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 222.3009451455516}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 58.48626800778014}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.006118668215689}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.1231740716408}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 77.8773848878411}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.837360421295752}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 381.95011481930965}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 68.52500569298996}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.041932021009989}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04590000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0694}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 218.6445706077172}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 204.8657770132195}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.643553312518613}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 169.90584910881012}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 59.27038087454905}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.863144094409462}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.006399999999999961}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 176.94350250071912}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 229.071201159282}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.031461202735432}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018999999999999906}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0184}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.15547728698323}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 181.34159602502407}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.930404282308367}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03859999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.040200000000000014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.037}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 204.34314197288256}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 201.46184731040762}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.893608063340737}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 164.0391634687628}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 70.28276802447975}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.790687241694623}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0144}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 266.7740513694478}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 155.22034749993534}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.679670065159683}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017199999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 170.5844298194249}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 168.94559923441287}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.104781340931006}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 82.15180351083693}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 18.934384988449832}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.898795936410533}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.046499999999999986}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05259999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0404}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "10/07/2023, CDT 23:48:09", "name": "T1", "unit": "us", "value": 129.72170694165516}, {"date": "10/07/2023, CDT 23:56:13", "name": "T2", "unit": "us", "value": 157.04487576806366}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.992036960946617}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "10/09/2023, CDT 08:19:04", "name": "readout_error", "unit": "", "value": 0.17333333333333334}, {"date": "10/09/2023, CDT 08:19:04", "name": "prob_meas0_prep1", "unit": "", "value": 0.29000000000000004}, {"date": "10/09/2023, CDT 08:19:04", "name": "prob_meas1_prep0", "unit": "", "value": 0.056666666666666664}, {"date": "10/09/2023, CDT 08:19:04", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 153.994987418147}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 100.83190644424052}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.099382034017431}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 163.95375620955286}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 158.17676267130204}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.956491979100925}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 212.90652207409582}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 81.85329806016505}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.905596707330452}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007099999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.005800000000000027}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 88.66270604359445}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 151.83974201045461}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.914629168954484}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03959999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05479999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0244}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 134.35833080119386}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 126.96197635107507}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.91207667993839}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.00550000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0040000000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 182.02275609697804}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 98.54023975881046}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.964113793489673}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.019}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 180.48823652896095}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 166.16013108398693}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.975830884951151}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 134.2010282918645}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 122.21446121518673}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.838893414852207}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 304.5346052329616}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 82.27097079748273}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.747921597475829}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.043199999999999905}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04359999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0428}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 287.93888033539383}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 105.7750929720894}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.81619716380718}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006799999999999917}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.005199999999999982}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 138.0403858410554}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 36.193793451159536}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.942905084764536}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01639999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 149.93619568647654}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 172.14205532687757}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.060107785772143}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 156.977047955092}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 208.0807773710511}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.90523995620455}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0136}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 168.20214992003875}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 273.9533283157874}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.065313872189456}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.026699999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04359999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 138.8966940594612}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 183.3595715402949}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.809833772195712}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03770000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.03920000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0362}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 182.0088303120827}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 98.89854252972204}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.933460201288964}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006700000000000039}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0048}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 152.0075833939836}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 136.1178901223129}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.765562577302367}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 232.33367189095594}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 103.14436007181926}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.98224875765889}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015800000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0046}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 233.47196703263253}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 182.29010445681743}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.878183409407789}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.021199999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0228}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.01959999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.82280697356794}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 56.58945823790657}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.916036591840647}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02059999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.026800000000000046}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0144}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 137.78171423082551}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 226.3302033132988}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.056325255304419}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.023500000000000076}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.02180000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 259.8951085815427}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 249.39706105831115}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.984975092231768}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.020499999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.019000000000000017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 167.72651665329641}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 209.09645050741682}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.830170804961815}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 201.2744294160019}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 262.0700391676401}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.853205925426771}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.027900000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04459999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 116.92184277945647}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 54.72583954951975}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.002386847571362}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0032}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 291.0311009435756}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 253.4881215466273}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.032002441876152}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0051000000000001044}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0046000000000000485}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.72245627194363}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 63.14339800997417}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.822473557754583}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.09260000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0906}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.09460000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 204.22439585075387}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 138.15080823769046}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.02801993721152}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 167.89797438500332}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 211.94873396111603}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.912725286125973}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.17758433754676}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 228.40764693744416}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.833113575870539}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01739999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0186}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 144.82061563018607}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 165.29712511900638}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.732993326788354}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006399999999999961}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0052}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 280.8111404602111}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 135.32180391694448}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.802635972938912}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_error", "unit": "", "value": 0.11166666666666658}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.1}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.1233333333333333}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.7748730381857}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 164.42136314619185}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.836645934273975}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_error", "unit": "", "value": 0.043333333333333335}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.03333333333333333}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.053333333333333344}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 270.2053585645664}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 184.93490293713575}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.967919580198944}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02079999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0242}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 242.6533809524812}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 168.47693490346867}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.937575288644505}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03539999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0528}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 55.61834020789809}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 60.64173348054616}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 5.034379525386677}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 129.76998561830234}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 187.02798744629837}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.94916752707084}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 111.92878605439375}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 213.68147626797182}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.859131407156074}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 159.4121381118542}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 177.85001982888744}, {"date": "12/10/2023, CST 16:11:55", "name": "frequency", "unit": "GHz", "value": 4.908199537102347}, {"date": "12/10/2023, CST 16:11:55", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008499999999999952}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:40:13", "name": "gate_error", "unit": "", "value": 0.014263998485211482}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.022297767134406177}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.014981858522259917}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.012251822496555598}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.006367836710730879}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.007878980486790782}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.017995362739431336}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.005039238741710805}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:31:27", "name": "gate_error", "unit": "", "value": 0.008798748896283015}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:31:27", "name": "gate_error", "unit": "", "value": 0.006101987401807979}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.00941701885505472}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.0042866606094342785}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.008560425232225277}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.007679098675965473}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.006137153565930448}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.009063887792900238}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.010777282011871558}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.012395280394578295}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.012115375680501667}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.016764434999754108}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.0067388720275816105}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.008086660332386642}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.015056727224613459}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.004813103103798788}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.005808126265855473}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.004608318407669371}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.006942716085556827}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007398145331283995}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.00498288317935508}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.01055679880287233}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.009356297683297765}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.010674714115881917}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.009761436015314207}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.005684820750363945}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.010262318132151421}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.01157860516439646}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007598331525507707}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.0068265359798320435}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007768410934242992}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007769502282570506}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.008002736423558254}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.008108159827895672}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.019452471537279636}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009677158100270061}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.008337858695698086}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0046760607066924365}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.005530246171709635}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.021415807342685805}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0082981278178757}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0072875281876974285}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009279350685193172}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.019001803305272458}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.01211213693241478}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006092305441873197}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0053692152591613695}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.00696729621530523}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009101176286340745}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009602440616852864}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006287292198660394}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0074245616834773265}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010334520832063543}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010779210714500526}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006275480628772284}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.011257133310556666}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010768339152530865}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.01457044939616775}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.008462275612673431}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.005107736835566562}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0035705396026793623}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.004713814108002812}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0084691900203622}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006358279807929412}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007563702168847303}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.015679975604123264}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010532803114768702}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.005136546843152789}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006599477206628734}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.00618541004992601}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006114770074966053}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010819559654495992}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.009135187961680502}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0074426427188768185}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.042620036315720006}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.013641179337773035}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.009224116947146532}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007418017498876772}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.01097920652179643}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010147100529146552}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007766624650197396}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.014980385565952409}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.004861773363613708}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.0044637356598973}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004016952383372435}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.015502047111533523}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004012814785531199}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006987674445410097}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.007261576836473382}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.00450969167795337}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004479643142922651}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.021186096606689048}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.010614823701833725}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006617608695947574}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.009197232817776596}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.005256591597659038}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.015480520995977576}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006733686794759219}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.011254037765204589}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.008473248963059898}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006700101361166805}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.00855698850379183}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006070060213313383}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.018435296384116756}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.0059074499089726284}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.008315701601890518}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006633900043890556}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.01152569907400966}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.004143792287240544}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.006442516685047001}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005824223509879545}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0038141110324659833}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.007414297973889095}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.006515608164828768}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00886894389856277}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008946886622668487}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.018159698692586268}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.014825901873424224}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0060968625516742425}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.009512974855400091}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.007686987325434658}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.017339525767078645}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008807631785475445}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0122055499130099}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.010237179439579691}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005667839564630933}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008532403219302431}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.016198392779229992}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005374220158214288}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.010637425479840895}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00907665843729652}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005365278320371841}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00937560556815692}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 16:16:19", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 16:16:19", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 16:16:19", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 16:11:55", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/10/2023, CST 16:11:55", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/10/2023, CST 16:11:55", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/10/2023, CST 16:11:55", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_20.json <==
{"qubit_used": [20, 21, 22, 23, 24, 25, 26, 16, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19], "backend_name": "ibm_brisbane", "backend_version": "1.1.14", "last_update_date": "12/10/2023, CST 21:00:18", "qubits": [[{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 264.94012849388304}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 88.11871077703451}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.721877391597175}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02069999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019399999999999973}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.9585455651087}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 204.3384843744099}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.81512688795125}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0242}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0216}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.026800000000000046}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 263.8717914196168}, {"date": "12/09/2023, CST 03:28:34", "name": "T2", "unit": "us", "value": 281.7476648829406}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.609657359493846}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 338.20642914919216}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 219.74236670122664}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.875552971836115}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.024699999999999944}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.036}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 337.0187866526769}, {"date": "12/09/2023, CST 04:27:18", "name": "T2", "unit": "us", "value": 221.6357953305844}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.818125841428942}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 255.00102028006089}, {"date": "12/09/2023, CST 04:41:48", "name": "T2", "unit": "us", "value": 348.4559170206389}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.734147975983096}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.005900000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 370.5830279021597}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 219.1736821439215}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.876227360515678}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 234.84976407854523}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 251.5527551117657}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.967493927159174}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017900000000000027}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.021599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 383.6066001207681}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 223.03905579816404}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.902346232676945}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.8821270075943}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 140.06875497693494}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.987204389586692}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007399999999999962}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 278.8153381445285}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 182.62355467394093}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.831536155868995}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015700000000000047}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019199999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 386.1670141876166}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 230.10466459279453}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.972288097490861}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04590000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.042}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.049799999999999955}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 395.40031136366457}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 188.13302853759885}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.936317661425468}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.95829351862866}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 102.54064780678841}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.005806748947458}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01429999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02059999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 338.7938455879456}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 113.8744486736934}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.903345525304663}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0152}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02080000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 195.64909964584214}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 49.13749898989134}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.94791781714002}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015499999999999958}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 315.72435011664317}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 16.70504643990286}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.960300559155278}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01539999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 376.05112997760574}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 366.8959299843453}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.820811464718332}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.00941931597896}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 104.2071347685983}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.788253487893043}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01539999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 428.87769562055985}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 101.00838188589495}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.7470113037711785}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 275.912946694014}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 205.42273284980598}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.862339733109489}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.006800000000000028}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 184.98376507599198}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 101.91799160173014}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.966465107439583}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006299999999999972}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.00539999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 16.153361798890614}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 174.16409058049612}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.0381991936298105}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 152.3883721293084}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 170.07136850498088}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.844970532321616}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0118}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 194.2640775625536}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 146.97373578063335}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.100847635788269}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.19689999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0678}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.32599999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 264.5375386424283}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 217.0425000457251}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.94516052384656}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007199999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 342.92958933450024}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 205.6441293929199}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.854111081279277}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009199999999999986}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 199.14580964342866}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 160.01271953599672}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.747649560092241}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.053300000000000014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05500000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0516}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 227.54883400741028}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 95.20041766887688}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.994410741540528}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03069999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0474}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 330.2062900683515}, {"date": "12/09/2023, CST 04:41:48", "name": "T2", "unit": "us", "value": 120.66868921631796}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.628633108478604}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02100000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019000000000000017}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 258.6033884490455}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 59.48472800351031}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.732970015418292}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.011399999999999966}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 121.15988317701134}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 90.019140938425}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.797670968379552}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 343.8717812433321}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 321.2354794176672}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.91038227201228}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 188.4712405041498}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 103.49731925076667}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.973186469210243}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 70.35404554024664}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 76.31501350595246}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.678610282154428}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03170000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.032399999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 255.02428007066877}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 118.57187773858135}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.907600667192217}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017199999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 245.6458491024376}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 324.6465840118532}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.812269472176655}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 03:18:18", "name": "T1", "unit": "us", "value": 206.52230474593364}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 68.88446487937338}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.837915937467131}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 35.48838657350243}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 53.119338390026115}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.776661343017566}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018199999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0232}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 213.8615879523709}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 105.68656959949263}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.91730516344519}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0116}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 323.9432955194519}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 20.069371082516362}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.868002657592047}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013000000000000012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0138}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 231.1400438023682}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 143.29220757127553}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.935549690506722}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 260.98302634608723}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 130.0326014280004}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.063946040045589}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006599999999999939}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 03:18:18", "name": "T1", "unit": "us", "value": 230.7268774051682}, {"date": "12/09/2023, CST 04:27:18", "name": "T2", "unit": "us", "value": 220.98128009842688}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.829330654849412}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.030399999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02080000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 297.1268567396222}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 20.151133718483994}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.949160445884656}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.020000000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 356.6334608371285}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 28.90698586799898}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.999452583081009}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04200000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.038}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04600000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.36590723396503}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 131.55534511347534}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.853137698371595}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01529999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 198.9893803899055}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 154.31823032495294}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.76953971735223}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006000000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0038}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 295.11535137910073}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 87.76541420264975}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.8441700934690815}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 247.58450654197566}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 51.316113964580175}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.697337637675448}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.00990000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 358.7335693175593}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 45.53602991736285}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.784044685632378}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015600000000000058}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.015}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.11496629209608}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 129.06884864269378}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.931197612280135}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.6085699158884}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 193.34682641147327}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.915258376521443}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0066}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 278.7024875151395}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 223.5708820504156}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.9967141616703925}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 239.09121185364936}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 177.8197472636952}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.969613569973766}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017800000000000038}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.021399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 275.8916271248338}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 120.71717165079122}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.837203342478235}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 196.7300501214647}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 144.2224967917871}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.8145376200155034}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 279.8082421273905}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 164.98173820496075}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.9276484676478045}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 176.49082270081632}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 80.7994518114971}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.886920615895457}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 75.11130012940835}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 39.64367565497919}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.971240054694}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014599999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.05718815099777}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 102.1188123945713}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.766217212226572}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01749999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.7294406791671}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 179.28591315553717}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.793918016515021}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.022399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.013800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 216.37103921692545}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 191.68539287589988}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.935229537356053}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 188.73143975218022}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 172.6305088085703}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.0416281403289895}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 209.82085523121748}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 175.7731733606953}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.821579598701116}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008600000000000052}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 197.2366945119901}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 122.79186758874563}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.957175510629383}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.013399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 135.76178303425715}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 144.00227198380222}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.885002735165528}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 142.56513121318764}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 148.98691944388335}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.113929166096825}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0512999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0568}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04579999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 223.17014030715546}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 35.61720496030088}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.743749722631187}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.032399999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.032200000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0326}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 142.92867943305848}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 127.94785397054208}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.117719435549408}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 164.39347072555026}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 165.29975814810686}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.89886918047014}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.07469999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0724}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.07699999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 345.3907331098414}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 259.5746787945303}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.78826886028992}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 233.6448099879175}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 143.60021570888753}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.059155664980574}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013600000000000056}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0184}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 89.15553341488341}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 63.844482744961795}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.97957498340996}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008000000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.45998038698835}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 104.10683988651988}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.031455590262585}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 222.3009451455516}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 58.48626800778014}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.006118668215689}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.1231740716408}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 77.8773848878411}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.837360421295752}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 381.95011481930965}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 68.52500569298996}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.041932021009989}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04590000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0694}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 218.6445706077172}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 204.8657770132195}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.643553312518613}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 169.90584910881012}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 59.27038087454905}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.863144094409462}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.006399999999999961}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 176.94350250071912}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 229.071201159282}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.031461202735432}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018999999999999906}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0184}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.15547728698323}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 181.34159602502407}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.930404282308367}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03859999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.040200000000000014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.037}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 204.34314197288256}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 201.46184731040762}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.893608063340737}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 164.0391634687628}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 70.28276802447975}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.790687241694623}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0144}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 266.7740513694478}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 155.22034749993534}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.679670065159683}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017199999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 170.5844298194249}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 168.94559923441287}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.104781340931006}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 82.15180351083693}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 18.934384988449832}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.898795936410533}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.046499999999999986}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05259999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0404}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "10/07/2023, CDT 23:48:09", "name": "T1", "unit": "us", "value": 129.72170694165516}, {"date": "10/07/2023, CDT 23:56:13", "name": "T2", "unit": "us", "value": 157.04487576806366}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.992036960946617}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "10/09/2023, CDT 08:19:04", "name": "readout_error", "unit": "", "value": 0.17333333333333334}, {"date": "10/09/2023, CDT 08:19:04", "name": "prob_meas0_prep1", "unit": "", "value": 0.29000000000000004}, {"date": "10/09/2023, CDT 08:19:04", "name": "prob_meas1_prep0", "unit": "", "value": 0.056666666666666664}, {"date": "10/09/2023, CDT 08:19:04", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 153.994987418147}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 100.83190644424052}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.099382034017431}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 163.95375620955286}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 158.17676267130204}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.956491979100925}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 212.90652207409582}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 81.85329806016505}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.905596707330452}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007099999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.005800000000000027}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 88.66270604359445}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 151.83974201045461}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.914629168954484}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03959999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05479999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0244}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 134.35833080119386}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 126.96197635107507}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.91207667993839}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.00550000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0040000000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 182.02275609697804}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 98.54023975881046}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.964113793489673}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.019}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 180.48823652896095}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 166.16013108398693}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.975830884951151}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 134.2010282918645}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 122.21446121518673}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.838893414852207}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 304.5346052329616}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 82.27097079748273}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.747921597475829}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.043199999999999905}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04359999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0428}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 287.93888033539383}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 105.7750929720894}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.81619716380718}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006799999999999917}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.005199999999999982}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 138.0403858410554}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 36.193793451159536}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.942905084764536}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01639999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 149.93619568647654}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 172.14205532687757}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.060107785772143}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 156.977047955092}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 208.0807773710511}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.90523995620455}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0136}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 168.20214992003875}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 273.9533283157874}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.065313872189456}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.026699999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04359999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 138.8966940594612}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 183.3595715402949}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.809833772195712}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03770000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.03920000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0362}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 182.0088303120827}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 98.89854252972204}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.933460201288964}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006700000000000039}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0048}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 152.0075833939836}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 136.1178901223129}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.765562577302367}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 232.33367189095594}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 103.14436007181926}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.98224875765889}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015800000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0046}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 233.47196703263253}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 182.29010445681743}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.878183409407789}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.021199999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0228}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.01959999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.82280697356794}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 56.58945823790657}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.916036591840647}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02059999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.026800000000000046}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0144}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 137.78171423082551}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 226.3302033132988}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.056325255304419}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.023500000000000076}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.02180000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 259.8951085815427}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 249.39706105831115}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.984975092231768}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.020499999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.019000000000000017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 167.72651665329641}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 209.09645050741682}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.830170804961815}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 201.2744294160019}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 262.0700391676401}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.853205925426771}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.027900000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04459999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 116.92184277945647}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 54.72583954951975}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.002386847571362}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0032}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 291.0311009435756}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 253.4881215466273}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.032002441876152}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0051000000000001044}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0046000000000000485}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.72245627194363}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 63.14339800997417}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.822473557754583}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.09260000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0906}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.09460000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 204.22439585075387}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 138.15080823769046}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.02801993721152}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 167.89797438500332}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 211.94873396111603}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.912725286125973}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.17758433754676}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 228.40764693744416}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.833113575870539}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01739999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0186}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 144.82061563018607}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 165.29712511900638}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.732993326788354}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006399999999999961}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0052}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 280.8111404602111}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 135.32180391694448}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.802635972938912}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_error", "unit": "", "value": 0.11166666666666658}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.1}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.1233333333333333}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.7748730381857}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 164.42136314619185}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.836645934273975}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_error", "unit": "", "value": 0.043333333333333335}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.03333333333333333}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.053333333333333344}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 270.2053585645664}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 184.93490293713575}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.967919580198944}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02079999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0242}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 242.6533809524812}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 168.47693490346867}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.937575288644505}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03539999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0528}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 55.61834020789809}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 60.64173348054616}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 5.034379525386677}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 129.76998561830234}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 187.02798744629837}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.94916752707084}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 111.92878605439375}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 213.68147626797182}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.859131407156074}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 159.4121381118542}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 177.85001982888744}, {"date": "12/10/2023, CST 21:00:18", "name": "frequency", "unit": "GHz", "value": 4.908199537102347}, {"date": "12/10/2023, CST 21:00:18", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008499999999999952}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:40:13", "name": "gate_error", "unit": "", "value": 0.014263998485211482}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.022297767134406177}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.014981858522259917}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.012251822496555598}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.006367836710730879}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.007878980486790782}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.017995362739431336}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.005039238741710805}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:31:27", "name": "gate_error", "unit": "", "value": 0.008798748896283015}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:31:27", "name": "gate_error", "unit": "", "value": 0.006101987401807979}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.00941701885505472}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.0042866606094342785}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.008560425232225277}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.007679098675965473}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.006137153565930448}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.009063887792900238}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.010777282011871558}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.012395280394578295}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.012115375680501667}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.016764434999754108}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.0067388720275816105}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.008086660332386642}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.015056727224613459}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.004813103103798788}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.005808126265855473}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.004608318407669371}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.006942716085556827}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007398145331283995}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.00498288317935508}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.01055679880287233}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.009356297683297765}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.010674714115881917}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.009761436015314207}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.005684820750363945}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.010262318132151421}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.01157860516439646}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007598331525507707}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.0068265359798320435}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007768410934242992}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007769502282570506}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.008002736423558254}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.008108159827895672}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.019452471537279636}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009677158100270061}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.008337858695698086}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0046760607066924365}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.005530246171709635}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.021415807342685805}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0082981278178757}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0072875281876974285}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009279350685193172}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.019001803305272458}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.01211213693241478}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006092305441873197}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0053692152591613695}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.00696729621530523}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009101176286340745}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009602440616852864}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006287292198660394}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0074245616834773265}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010334520832063543}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010779210714500526}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006275480628772284}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.011257133310556666}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010768339152530865}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.01457044939616775}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.008462275612673431}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.005107736835566562}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0035705396026793623}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.004713814108002812}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0084691900203622}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006358279807929412}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007563702168847303}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.015679975604123264}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010532803114768702}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.005136546843152789}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006599477206628734}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.00618541004992601}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006114770074966053}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010819559654495992}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.009135187961680502}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0074426427188768185}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.042620036315720006}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.013641179337773035}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.009224116947146532}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007418017498876772}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.01097920652179643}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010147100529146552}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007766624650197396}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.014980385565952409}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.004861773363613708}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.0044637356598973}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004016952383372435}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.015502047111533523}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004012814785531199}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006987674445410097}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.007261576836473382}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.00450969167795337}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004479643142922651}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.021186096606689048}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.010614823701833725}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006617608695947574}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.009197232817776596}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.005256591597659038}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.015480520995977576}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006733686794759219}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.011254037765204589}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.008473248963059898}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006700101361166805}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.00855698850379183}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006070060213313383}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.018435296384116756}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.0059074499089726284}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.008315701601890518}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006633900043890556}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.01152569907400966}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.004143792287240544}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.006442516685047001}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005824223509879545}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0038141110324659833}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.007414297973889095}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.006515608164828768}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00886894389856277}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008946886622668487}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.018159698692586268}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.014825901873424224}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0060968625516742425}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.009512974855400091}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.007686987325434658}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.017339525767078645}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008807631785475445}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0122055499130099}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.010237179439579691}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005667839564630933}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008532403219302431}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.016198392779229992}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005374220158214288}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.010637425479840895}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00907665843729652}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005365278320371841}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00937560556815692}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 21:04:17", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 21:04:17", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 21:04:17", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 21:00:18", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/10/2023, CST 21:00:18", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/10/2023, CST 21:00:18", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/10/2023, CST 21:00:18", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_28.json <==
{"qubit_used": [22, 21, 20, 19, 18, 14, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 17, 30, 29, 28, 27, 26, 25, 24, 23], "backend_name": "ibm_brisbane", "backend_version": "1.1.14", "last_update_date": "12/10/2023, CST 18:31:58", "qubits": [[{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 264.94012849388304}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 88.11871077703451}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.721877391597175}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02069999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019399999999999973}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.9585455651087}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 204.3384843744099}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.81512688795125}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0242}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0216}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.026800000000000046}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 263.8717914196168}, {"date": "12/09/2023, CST 03:28:34", "name": "T2", "unit": "us", "value": 281.7476648829406}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.609657359493846}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 338.20642914919216}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 219.74236670122664}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.875552971836115}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.024699999999999944}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.036}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 337.0187866526769}, {"date": "12/09/2023, CST 04:27:18", "name": "T2", "unit": "us", "value": 221.6357953305844}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.818125841428942}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 255.00102028006089}, {"date": "12/09/2023, CST 04:41:48", "name": "T2", "unit": "us", "value": 348.4559170206389}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.734147975983096}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.005900000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 370.5830279021597}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 219.1736821439215}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.876227360515678}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 234.84976407854523}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 251.5527551117657}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.967493927159174}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017900000000000027}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.021599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 383.6066001207681}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 223.03905579816404}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.902346232676945}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.8821270075943}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 140.06875497693494}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.987204389586692}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007399999999999962}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 278.8153381445285}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 182.62355467394093}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.831536155868995}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015700000000000047}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019199999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 386.1670141876166}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 230.10466459279453}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.972288097490861}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04590000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.042}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.049799999999999955}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 395.40031136366457}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 188.13302853759885}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.936317661425468}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.95829351862866}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 102.54064780678841}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.005806748947458}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01429999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02059999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 338.7938455879456}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 113.8744486736934}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.903345525304663}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0152}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02080000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 195.64909964584214}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 49.13749898989134}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.94791781714002}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015499999999999958}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 315.72435011664317}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 16.70504643990286}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.960300559155278}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01539999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 376.05112997760574}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 366.8959299843453}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.820811464718332}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.00941931597896}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 104.2071347685983}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.788253487893043}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01539999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 428.87769562055985}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 101.00838188589495}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.7470113037711785}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 275.912946694014}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 205.42273284980598}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.862339733109489}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.006800000000000028}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 184.98376507599198}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 101.91799160173014}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.966465107439583}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006299999999999972}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.00539999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 16.153361798890614}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 174.16409058049612}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.0381991936298105}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 152.3883721293084}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 170.07136850498088}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.844970532321616}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0118}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 194.2640775625536}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 146.97373578063335}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.100847635788269}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.19689999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0678}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.32599999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 264.5375386424283}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 217.0425000457251}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.94516052384656}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007199999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 342.92958933450024}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 205.6441293929199}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.854111081279277}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009199999999999986}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 199.14580964342866}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 160.01271953599672}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.747649560092241}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.053300000000000014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05500000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0516}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 227.54883400741028}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 95.20041766887688}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.994410741540528}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03069999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0474}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 330.2062900683515}, {"date": "12/09/2023, CST 04:41:48", "name": "T2", "unit": "us", "value": 120.66868921631796}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.628633108478604}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02100000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.019000000000000017}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 258.6033884490455}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 59.48472800351031}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.732970015418292}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.011399999999999966}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 121.15988317701134}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 90.019140938425}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.797670968379552}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 343.8717812433321}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 321.2354794176672}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.91038227201228}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 188.4712405041498}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 103.49731925076667}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.973186469210243}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 70.35404554024664}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 76.31501350595246}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.678610282154428}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03170000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.032399999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 255.02428007066877}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 118.57187773858135}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.907600667192217}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017199999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 245.6458491024376}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 324.6465840118532}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.812269472176655}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 03:18:18", "name": "T1", "unit": "us", "value": 206.52230474593364}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 68.88446487937338}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.837915937467131}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 35.48838657350243}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 53.119338390026115}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.776661343017566}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018199999999999994}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0232}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 213.8615879523709}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 105.68656959949263}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.91730516344519}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0116}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 323.9432955194519}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 20.069371082516362}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.868002657592047}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013000000000000012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0138}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 231.1400438023682}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 143.29220757127553}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.935549690506722}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 260.98302634608723}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 130.0326014280004}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.063946040045589}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006599999999999939}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 03:18:18", "name": "T1", "unit": "us", "value": 230.7268774051682}, {"date": "12/09/2023, CST 04:27:18", "name": "T2", "unit": "us", "value": 220.98128009842688}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.829330654849412}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.030399999999999983}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.02080000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 297.1268567396222}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 20.151133718483994}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.949160445884656}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.020000000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 356.6334608371285}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 28.90698586799898}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.999452583081009}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04200000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.038}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04600000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.36590723396503}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 131.55534511347534}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.853137698371595}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01529999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 198.9893803899055}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 154.31823032495294}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.76953971735223}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006000000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0038}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 295.11535137910073}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 87.76541420264975}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.8441700934690815}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 247.58450654197566}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 51.316113964580175}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.697337637675448}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.00990000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 358.7335693175593}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 45.53602991736285}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.784044685632378}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.015600000000000058}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.015}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.11496629209608}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 129.06884864269378}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.931197612280135}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.6085699158884}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 193.34682641147327}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.915258376521443}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0066}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 278.7024875151395}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 223.5708820504156}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.9967141616703925}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 239.09121185364936}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 177.8197472636952}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.969613569973766}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.017800000000000038}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.021399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 275.8916271248338}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 120.71717165079122}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.837203342478235}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 196.7300501214647}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 144.2224967917871}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.8145376200155034}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 279.8082421273905}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 164.98173820496075}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.9276484676478045}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 176.49082270081632}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 80.7994518114971}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.886920615895457}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 75.11130012940835}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 39.64367565497919}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.971240054694}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014599999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 236.05718815099777}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 102.1188123945713}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.766217212226572}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01749999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.7294406791671}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 179.28591315553717}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.793918016515021}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.022399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.013800000000000034}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 216.37103921692545}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 191.68539287589988}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.935229537356053}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 188.73143975218022}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 172.6305088085703}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.0416281403289895}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 209.82085523121748}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 175.7731733606953}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.821579598701116}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008600000000000052}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 197.2366945119901}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 122.79186758874563}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.957175510629383}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.013399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 135.76178303425715}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 144.00227198380222}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.885002735165528}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 142.56513121318764}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 148.98691944388335}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.113929166096825}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0512999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0568}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04579999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 223.17014030715546}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 35.61720496030088}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.743749722631187}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.032399999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.032200000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0326}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 142.92867943305848}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 127.94785397054208}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.117719435549408}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 164.39347072555026}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 165.29975814810686}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.89886918047014}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.07469999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0724}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.07699999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 345.3907331098414}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 259.5746787945303}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.78826886028992}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 233.6448099879175}, {"date": "12/10/2023, CST 01:12:59", "name": "T2", "unit": "us", "value": 143.60021570888753}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.059155664980574}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013600000000000056}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0184}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 89.15553341488341}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 63.844482744961795}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.97957498340996}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008000000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.45998038698835}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 104.10683988651988}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.031455590262585}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 222.3009451455516}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 58.48626800778014}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.006118668215689}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.1231740716408}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 77.8773848878411}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.837360421295752}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 381.95011481930965}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 68.52500569298996}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.041932021009989}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.04590000000000005}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022399999999999975}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0694}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 218.6445706077172}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 204.8657770132195}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.643553312518613}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 169.90584910881012}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 59.27038087454905}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.863144094409462}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.006399999999999961}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 176.94350250071912}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 229.071201159282}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.031461202735432}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.018999999999999906}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0184}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.15547728698323}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 181.34159602502407}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.930404282308367}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03859999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.040200000000000014}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.037}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 204.34314197288256}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 201.46184731040762}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.893608063340737}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 164.0391634687628}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 70.28276802447975}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.790687241694623}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0144}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 266.7740513694478}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 155.22034749993534}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.679670065159683}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.017199999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 170.5844298194249}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 168.94559923441287}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.104781340931006}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 82.15180351083693}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 18.934384988449832}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.898795936410533}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.046499999999999986}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05259999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0404}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "10/07/2023, CDT 23:48:09", "name": "T1", "unit": "us", "value": 129.72170694165516}, {"date": "10/07/2023, CDT 23:56:13", "name": "T2", "unit": "us", "value": 157.04487576806366}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.992036960946617}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "10/09/2023, CDT 08:19:04", "name": "readout_error", "unit": "", "value": 0.17333333333333334}, {"date": "10/09/2023, CDT 08:19:04", "name": "prob_meas0_prep1", "unit": "", "value": 0.29000000000000004}, {"date": "10/09/2023, CDT 08:19:04", "name": "prob_meas1_prep0", "unit": "", "value": 0.056666666666666664}, {"date": "10/09/2023, CDT 08:19:04", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 153.994987418147}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 100.83190644424052}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.099382034017431}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 163.95375620955286}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 158.17676267130204}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.956491979100925}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 212.90652207409582}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 81.85329806016505}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.905596707330452}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007099999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.005800000000000027}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 88.66270604359445}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 151.83974201045461}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.914629168954484}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03959999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.05479999999999996}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0244}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 134.35833080119386}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 126.96197635107507}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.91207667993839}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.00550000000000006}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0040000000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 182.02275609697804}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 98.54023975881046}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.964113793489673}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.019}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 180.48823652896095}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 166.16013108398693}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.975830884951151}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 134.2010282918645}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 122.21446121518673}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.838893414852207}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 304.5346052329616}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 82.27097079748273}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.747921597475829}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.043199999999999905}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04359999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0428}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 287.93888033539383}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 105.7750929720894}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.81619716380718}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006799999999999917}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.005199999999999982}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 138.0403858410554}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 36.193793451159536}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.942905084764536}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01639999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.022599999999999953}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 149.93619568647654}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 172.14205532687757}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.060107785772143}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 156.977047955092}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 208.0807773710511}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.90523995620455}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0136}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 168.20214992003875}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 273.9533283157874}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.065313872189456}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.026699999999999946}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.04359999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 138.8966940594612}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 183.3595715402949}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.809833772195712}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03770000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.03920000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0362}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 182.0088303120827}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 98.89854252972204}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.933460201288964}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006700000000000039}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0048}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 152.0075833939836}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 136.1178901223129}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.765562577302367}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 232.33367189095594}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 103.14436007181926}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.98224875765889}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.015800000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0046}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/09/2023, CST 04:15:13", "name": "T1", "unit": "us", "value": 233.47196703263253}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 182.29010445681743}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.878183409407789}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.021199999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0228}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.01959999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 183.82280697356794}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 56.58945823790657}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.916036591840647}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02059999999999995}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.026800000000000046}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0144}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 137.78171423082551}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 226.3302033132988}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.056325255304419}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.023500000000000076}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.02180000000000004}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 259.8951085815427}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 249.39706105831115}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.984975092231768}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.020499999999999963}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.019000000000000017}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.022}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 167.72651665329641}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 209.09645050741682}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.830170804961815}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 201.2744294160019}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 262.0700391676401}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.853205925426771}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.027900000000000036}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.04459999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 116.92184277945647}, {"date": "12/10/2023, CST 00:59:16", "name": "T2", "unit": "us", "value": 54.72583954951975}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.002386847571362}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0032}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 291.0311009435756}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 253.4881215466273}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.032002441876152}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.0051000000000001044}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0046000000000000485}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 203.72245627194363}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 63.14339800997417}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.822473557754583}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.09260000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0906}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.09460000000000002}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 204.22439585075387}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 138.15080823769046}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.02801993721152}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 167.89797438500332}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 211.94873396111603}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.912725286125973}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 265.17758433754676}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 228.40764693744416}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.833113575870539}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.01739999999999997}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0186}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 144.82061563018607}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 165.29712511900638}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.732993326788354}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.006399999999999961}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0052}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 280.8111404602111}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 135.32180391694448}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.802635972938912}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_error", "unit": "", "value": 0.11166666666666658}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.1}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.1233333333333333}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 231.7748730381857}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 164.42136314619185}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.836645934273975}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_error", "unit": "", "value": 0.043333333333333335}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.03333333333333333}, {"date": "12/10/2023, CST 02:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.053333333333333344}, {"date": "12/10/2023, CST 02:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 270.2053585645664}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 184.93490293713575}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.967919580198944}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.02079999999999993}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0242}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 242.6533809524812}, {"date": "12/10/2023, CST 02:26:11", "name": "T2", "unit": "us", "value": 168.47693490346867}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.937575288644505}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.03539999999999999}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0528}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 55.61834020789809}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 60.64173348054616}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 5.034379525386677}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 129.76998561830234}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 187.02798744629837}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.94916752707084}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 00:47:10", "name": "T1", "unit": "us", "value": 111.92878605439375}, {"date": "12/10/2023, CST 01:57:14", "name": "T2", "unit": "us", "value": 213.68147626797182}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.859131407156074}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 159.4121381118542}, {"date": "12/10/2023, CST 02:09:59", "name": "T2", "unit": "us", "value": 177.85001982888744}, {"date": "12/10/2023, CST 18:31:58", "name": "frequency", "unit": "GHz", "value": 4.908199537102347}, {"date": "12/10/2023, CST 18:31:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_error", "unit": "", "value": 0.008499999999999952}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/10/2023, CST 01:15:22", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/10/2023, CST 01:15:22", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014507227662272722}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00020274984562056823}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021991055660302086}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00011383749476530003}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00034370095878782697}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001179661854509407}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 7.953272931903854e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002766034977685323}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00015239754602923173}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0015166522727974568}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022775347971343185}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002182082708118368}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014283612112744482}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019919046957743674}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002036532742679321}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034282325462578527}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002198833448444403}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 9.802409216411951e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001811067908610527}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002476865243997608}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00020419956482896324}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00028312984883705524}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001862543240438258}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024219079986535698}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003102611291435236}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019758787267540413}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014586534624238555}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016578905334862514}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002641287541788574}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00041330640605010793}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004631875089045878}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016923913581044745}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014378329322458486}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002362515665553274}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018022460917380264}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022319851702471026}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021622707217229179}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002987241305324976}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0008494016304016948}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021889828181335816}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.003228439228399665}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00048789607786292106}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022071604554929668}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0013798666940003014}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00034881513451140195}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004146272754169616}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004380381964956013}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017986651026726685}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016818557638373843}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003484071407001857}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00046932888164028647}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001789980984521162}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001663936861772957}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00022122349281678206}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003689939651884214}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021970101006257807}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001878697987999941}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00015808935759602247}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021155415576405283}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003466179121500268}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005028477346964837}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0010757987318025398}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00019300221822195424}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00024679389238487274}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021131588093365806}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019384377525366947}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006498291175848186}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027570953735633425}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002974282685293999}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000496415378771644}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00012006579814161868}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00010252659913408172}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.004970740916803154}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0004421696363780511}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005611459070344418}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027034338148268684}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00033308019584427827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017355609569313292}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00016450167807735214}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000192159298780067}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001598358393097866}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002579086482531398}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00018756382275347794}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021550588304714198}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002710955332967326}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000318028574586533}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0014195699280783673}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "10/08/2023, CDT 00:17:23", "name": "gate_error", "unit": "", "value": 0.001061536748994569}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021831918284373185}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0003308305118453879}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0006629585185350058}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000537526038208305}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00043118689752965716}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0006805426977443707}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00031503309589534135}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00019584237336359918}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017911097762866667}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000217333484734051}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005026793771502108}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00021988065342677727}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00018500899242115783}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0003679486092121381}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00014167243824886552}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002287059343104896}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00021770916775694252}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0002089723603138474}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00024991502660946693}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00022763474891187164}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0005089402880897803}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014728947255932098}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.000554127066625077}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0026888496150274436}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0003540997634693957}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.000178447688199805}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.00023067545438636687}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00017468615097658574}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00014391741111034943}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0002692835773887292}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.000172349122947831}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0004363728389723587}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00025789780980174827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.00027982231298679007}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:56:44", "name": "gate_error", "unit": "", "value": 0.0020165907650880827}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0005193697095061946}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.0001496855250064485}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:28:31", "name": "gate_error", "unit": "", "value": 0.0001780026391480399}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/10/2023, CST 02:42:12", "name": "gate_error", "unit": "", "value": 0.00027090674580560533}, {"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:40:13", "name": "gate_error", "unit": "", "value": 0.014263998485211482}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.022297767134406177}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.014981858522259917}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.012251822496555598}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.006367836710730879}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.007878980486790782}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.017995362739431336}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:34:50", "name": "gate_error", "unit": "", "value": 0.005039238741710805}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:31:27", "name": "gate_error", "unit": "", "value": 0.008798748896283015}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:31:27", "name": "gate_error", "unit": "", "value": 0.006101987401807979}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.00941701885505472}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.0042866606094342785}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.008560425232225277}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.007679098675965473}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.006137153565930448}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.009063887792900238}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.010777282011871558}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.012395280394578295}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.012115375680501667}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.016764434999754108}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.0067388720275816105}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.008086660332386642}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:26:40", "name": "gate_error", "unit": "", "value": 0.015056727224613459}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.004813103103798788}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.005808126265855473}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.004608318407669371}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.006942716085556827}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007398145331283995}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.00498288317935508}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.01055679880287233}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.009356297683297765}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.010674714115881917}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.009761436015314207}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.005684820750363945}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.010262318132151421}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.01157860516439646}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007598331525507707}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.0068265359798320435}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007768410934242992}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.007769502282570506}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.008002736423558254}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.008108159827895672}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:18:54", "name": "gate_error", "unit": "", "value": 0.019452471537279636}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009677158100270061}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.008337858695698086}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0046760607066924365}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.005530246171709635}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.021415807342685805}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0082981278178757}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0072875281876974285}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009279350685193172}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.019001803305272458}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.01211213693241478}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006092305441873197}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0053692152591613695}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.00696729621530523}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009101176286340745}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.009602440616852864}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006287292198660394}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.0074245616834773265}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010334520832063543}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010779210714500526}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.006275480628772284}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.011257133310556666}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.010768339152530865}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:11:28", "name": "gate_error", "unit": "", "value": 0.01457044939616775}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.008462275612673431}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.005107736835566562}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0035705396026793623}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.004713814108002812}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0084691900203622}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006358279807929412}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007563702168847303}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.015679975604123264}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010532803114768702}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.005136546843152789}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006599477206628734}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.00618541004992601}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.006114770074966053}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010819559654495992}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.009135187961680502}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.0074426427188768185}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.042620036315720006}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.013641179337773035}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.009224116947146532}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007418017498876772}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.01097920652179643}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.010147100529146552}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.007766624650197396}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.014980385565952409}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 04:03:14", "name": "gate_error", "unit": "", "value": 0.004861773363613708}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.0044637356598973}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004016952383372435}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.015502047111533523}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004012814785531199}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006987674445410097}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.007261576836473382}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.00450969167795337}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.004479643142922651}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.021186096606689048}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.010614823701833725}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006617608695947574}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.009197232817776596}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.005256591597659038}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.015480520995977576}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006733686794759219}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.011254037765204589}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.008473248963059898}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006700101361166805}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.00855698850379183}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006070060213313383}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.018435296384116756}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.0059074499089726284}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.008315701601890518}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.006633900043890556}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:55:20", "name": "gate_error", "unit": "", "value": 0.01152569907400966}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.004143792287240544}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.006442516685047001}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005824223509879545}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0038141110324659833}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.007414297973889095}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.006515608164828768}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00886894389856277}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008946886622668487}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.018159698692586268}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.014825901873424224}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0060968625516742425}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.009512974855400091}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.007686987325434658}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.017339525767078645}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008807631785475445}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.0122055499130099}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.010237179439579691}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005667839564630933}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.008532403219302431}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.016198392779229992}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005374220158214288}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.010637425479840895}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00907665843729652}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.005365278320371841}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 03:47:23", "name": "gate_error", "unit": "", "value": 0.00937560556815692}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 18:36:15", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 18:36:15", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/10/2023, CST 18:36:15", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/07/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/10/2023, CST 18:31:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/10/2023, CST 18:31:58", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/10/2023, CST 18:31:58", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/10/2023, CST 18:31:58", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_36.json <==
{"qubit_used": [8, 9, 10, 11, 12, 17, 30, 31, 32, 36, 51, 50, 49, 55, 68, 67, 66, 65, 64, 63, 62, 61, 60, 53, 41, 42, 43, 44, 45, 46, 47, 35, 28, 27, 26, 16], "backend_name": "ibm_brisbane", "backend_version": "1.1.15", "last_update_date": "12/20/2023, CST 07:33:22", "qubits": [[{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 316.22799189950774}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 75.39755084452885}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.721865930825932}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.02289999999999992}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0232}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.022599999999999953}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 322.150540947594}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 223.33881883145764}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.8151367931188735}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.02310000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.021}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 35.94867245810938}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 53.07181073893959}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.609658078860221}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.011300000000000088}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 353.44641446007154}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 323.8030600537686}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.875548812723169}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.025800000000000045}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0386}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 298.3881645474019}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 229.5191735200067}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.818129129572232}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0154}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 188.3836383399917}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 144.24240921241127}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.734140949318231}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.007800000000000029}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 331.0157628018626}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 185.67357200766196}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.876206551483875}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.008700000000000041}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.009600000000000053}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 120.83577295630809}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 128.41823851384163}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.967501922795844}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.018100000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.02100000000000002}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0152}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 235.0922170542231}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 231.58269380430212}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.9023311152613065}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.007600000000000051}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0064}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 296.3299910768102}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 178.43310849640275}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.987234426779788}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.005700000000000038}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.007399999999999962}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.004}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 355.9952395731648}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 200.6307006241869}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.831536063409036}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.015600000000000058}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0128}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.018399999999999972}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 349.59127069424176}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 271.7419641781996}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.97229205152007}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.08550000000000002}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0856}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.08540000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 301.7860153225706}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 185.02366069033513}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.936317004820736}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009400000000000075}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0106}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 350.34696283425205}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 104.74494152561344}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.005805220631538}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.013600000000000056}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0092}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 232.57840491252054}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 117.73450236259289}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.903348163176176}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.016799999999999926}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0174}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.016199999999999992}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 365.7808212331656}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 49.963979848184586}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.9479207484939876}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0182}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 202.718087852718}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 16.73844533854803}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.9603003532827055}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.015199999999999991}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0154}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 335.4720491792247}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 283.34334486016957}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.8208107478030255}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.018299999999999983}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.023}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 296.60488070333884}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 107.02750584167913}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.788254186316139}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.021499999999999964}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.022399999999999975}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0206}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 325.0054467107231}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 81.5843643410927}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.747005263661401}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.020499999999999963}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.021599999999999953}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0194}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 266.4846936418393}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 88.98716713373574}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.862338100062916}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.014000000000000012}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 248.4675084451119}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 125.05296928190793}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.966465867200194}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.0040999999999999925}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0031999999999999806}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.005}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 280.6374242634242}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 248.25881231205238}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.038197853410049}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01100000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 70.6741355700207}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 19.382128314047122}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.844969684651767}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.011299999999999977}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.008000000000000007}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 28.68984676184923}, {"date": "12/17/2023, CST 00:15:36", "name": "T2", "unit": "us", "value": 165.86159648663406}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.100511512842328}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.3185}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.306}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.33099999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 293.12797405399033}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 207.3088460593247}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.945154259385033}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.011399999999999966}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0164}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 262.4743421633065}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 193.915047477684}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.854119106485663}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.024699999999999944}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0344}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 186.49507777919692}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 193.37181385634838}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.747649645847189}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.06000000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0644}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.05559999999999998}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 219.5012895387604}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 96.94667117900097}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.9944062889296985}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.030100000000000016}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0508}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 337.9996669944689}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 107.1210495688916}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.6286266067352155}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.022399999999999975}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0266}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.018199999999999994}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 115.4420042148906}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 70.61021688031455}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.7329706286334545}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.006799999999999917}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 320.3911961402852}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 89.98376263726198}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.797669880387383}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.005600000000000049}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0052}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 190.53049722134048}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 304.48233134988385}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.910387430358343}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0134}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 209.8489414901385}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 126.01234524593828}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.973181649449004}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 60.870134360808045}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 131.4461207061742}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.678628257492617}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.027100000000000013}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0268}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.02739999999999998}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 165.2576488001231}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 122.21044426630563}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.907599776486947}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.013399999999999967}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 154.72428322255163}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 173.28532423585185}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.81227341817145}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.011199999999999988}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 111.38026697539023}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 58.434283483386885}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.8379234171526395}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.036900000000000044}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.05600000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0178}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 76.30717716314562}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 93.22560603674971}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.776649933671708}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01770000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.020199999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0152}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 250.28135847721728}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 124.80719485811997}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.91732503753004}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.013700000000000045}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.013399999999999967}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 155.1422604781733}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 22.55604651126639}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.868396526950357}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.014900000000000024}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0126}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.017199999999999993}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 258.34842882857856}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 259.47675735862737}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.935538180682597}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.00649999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 236.57817703719235}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 110.10268365551978}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.063952722459076}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.012399999999999967}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.014800000000000035}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.01}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 293.0749884282968}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 159.07791294312548}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.82942879731347}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.02729999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0242}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.030399999999999983}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 275.4847365915669}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 19.493851857328423}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.949168249997944}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.02210000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0246}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 164.65562924760084}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 25.903590653836037}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.9994043610073415}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.044499999999999984}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0436}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.045399999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 271.7635187524837}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 184.7871890869719}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.853133432035801}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 150.10517319397331}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 161.9685809524382}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.769540346544846}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.0044999999999999485}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.005600000000000049}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0034}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 55.888546596696685}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 45.80155460338322}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.844172201518452}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.020399999999999974}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 308.29698043085756}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 64.0134135251509}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.697347031454029}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.008799999999999919}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0104}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 293.74312039124527}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 42.08351678666629}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.784045500940242}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.0129999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.015599999999999947}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0104}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 117.69463663281546}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 280.5316333319553}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.931199000061983}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 335.72038584916464}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 225.59187159630167}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.915263998225045}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01429999999999998}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.009}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.01959999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 237.28746509593188}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 275.10334797979925}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.996721523849932}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.010999999999999899}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.012599999999999945}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 216.67415607522096}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 139.7832440138499}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.9696190269102365}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.019299999999999984}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0232}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0154}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 302.8160675284596}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 129.02612468407452}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.837209901420789}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.007}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 263.1265106182311}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 123.89096525237014}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.814540395905768}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0152}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 280.6720568561323}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 188.3547377790904}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.927648988904316}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.010700000000000043}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0126}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 274.3273915617058}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 86.75397722066279}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.886920492843864}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.00649999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.006000000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 228.9050065285825}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 58.409536183790074}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.971239809817121}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 136.08020173301963}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 79.17299574262688}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.76622235556338}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.02429999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.032200000000000006}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0164}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 221.1088318019886}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 165.93524455872935}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.7939147166591}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01990000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0188}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.02100000000000002}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 148.47330737803722}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 148.3372956493976}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.935228999989269}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.015900000000000025}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0184}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 198.5189922801072}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 206.97972485070926}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.041626974727428}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 240.72753390581323}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 145.9486150608326}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.8215670520738065}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 253.55310949270114}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 85.61893050367952}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.957176134035695}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.00869999999999993}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.011}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.006399999999999961}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 219.1556460145814}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 190.59781005279137}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.885002360034389}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.013400000000000079}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.017199999999999993}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 209.35383066704756}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 125.48540740965598}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.113933158452824}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.05459999999999998}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.045599999999999974}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0636}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 276.263070469007}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 37.13892232761818}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.743750509107883}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.03320000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.03480000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0316}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 61.69370035939512}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 76.32487704015112}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.117716275249859}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 137.0298164192397}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 160.4019185861793}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.898856134649944}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.07109999999999994}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0774}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.06479999999999997}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 209.19594446795807}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 279.494645143477}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.78826921884744}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.015499999999999958}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 85.65833906176847}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 82.13385908781468}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.0591728260945485}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 118.40557250949098}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 250.25663711065008}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.979571932586942}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009299999999999975}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 250.82519440477603}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 107.71306970768832}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.0314581735243475}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.013}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.010600000000000054}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 168.4405669956906}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 48.700630911770624}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.006123679319073}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.008900000000000019}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 208.77592688295135}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 73.97944592108483}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.837360709017245}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0128}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.010399999999999965}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 204.87573204974106}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 89.63358213071497}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.041935979046512}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.04920000000000002}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.017000000000000015}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0814}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 268.0354297196705}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 331.42227566653986}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.643555691806342}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.005700000000000038}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 221.57546164378348}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 68.51629372172704}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.863149297574996}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009200000000000097}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 148.594114973888}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 154.67314815064398}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.031463857529095}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.016799999999999926}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.015}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 218.33397419376814}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 140.22679126575218}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.930404379339044}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.036599999999999966}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.03600000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0372}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 284.4632000398554}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 96.43451897771362}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.893608604876934}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0146}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 161.0898073826909}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 64.39293324829902}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.790686480622579}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01100000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 273.20281430065074}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 145.51627129256747}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.679668656259183}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 239.6599374581002}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 161.13343969317697}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.104778771749505}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 76.44909994920143}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 101.36015901572668}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.898808401783349}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.04180000000000006}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.04700000000000004}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0366}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 131.28831890903766}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 144.3828553771458}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.992103039747877}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.0939000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.14780000000000004}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.04}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 198.6834434760522}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 153.5223260932843}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.099382753848224}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 273.2114177222707}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 181.5217621099003}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.956495691038555}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 275.5690035134765}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 76.46761798639363}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.905606649592464}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0092}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.014800000000000035}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 175.20840596075507}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 243.5503081129661}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.914629355421708}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.03839999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.05359999999999998}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0232}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 115.32950694313567}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 99.54458357824046}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.912073417378283}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.005600000000000049}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0064}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0048000000000000265}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 201.0816510249515}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 87.40670116138152}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.964115953452419}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.030000000000000027}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0324}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.027599999999999958}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 223.3654478724897}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 165.56922005255848}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.975832004964389}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0118}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 262.377600811778}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 150.15116086200513}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.838916614025114}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.017800000000000038}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 253.9513204182645}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 73.87499540979435}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.74794670570703}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.06289999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.07720000000000005}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0486}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 306.37052059321314}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 107.23050579535354}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.816199025710958}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 207.99398029868314}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 32.67481525873524}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.942900797433516}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.016999999999999904}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.019399999999999973}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0146}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 160.79358377188663}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 211.80598375405356}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.0601135738910585}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.013599999999999945}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 165.1220913070623}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 219.23203845491696}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.905241174815122}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0118}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.008600000000000052}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 187.54357108877704}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 188.81631183417036}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.0653159426128544}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.026100000000000012}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0072}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.04500000000000004}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 133.49468782830735}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 69.99299069126012}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.809834475125984}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.03869999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.04379999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0336}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 82.79059528344997}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 109.01285321300563}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.933493671011606}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.007099999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 287.82135346847093}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 266.5709674716409}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.765555815180793}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 235.95716193602414}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 93.36746630477059}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.982249181291032}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.007299999999999973}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 268.9307520204002}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 206.1671292234552}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.8781832280848185}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.018199999999999994}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.016800000000000037}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 104.46516942271982}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 57.92522184955062}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.916032320655796}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.022299999999999986}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0252}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0194}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 213.45531874319008}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 197.73087011873906}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.0563138226165325}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.024599999999999955}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.028200000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.021}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 207.86263156653183}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 273.37174098974543}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.984973576974025}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.020000000000000018}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0224}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 196.02537423525558}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 270.47480535117376}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.830175442699762}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.0121}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.011800000000000033}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 306.06214930629625}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 246.45299853354746}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.853165219764461}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.0131}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.015800000000000036}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0104}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 169.37627677197568}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 57.674348777212785}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.002385804927243}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.006900000000000017}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0052}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 302.34495406873555}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 217.65155808089864}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.0320052669441235}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.005199999999999982}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.007}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 198.05181889616276}, {"date": "12/20/2023, CST 02:09:36", "name": "T2", "unit": "us", "value": 48.38135420907829}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.822473246716118}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.10129999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0984}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.10419999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 261.5407588475654}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 106.4740494801424}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.028022934219652}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.009299999999999975}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 281.43540734517774}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 230.34455908547852}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.912730773121536}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 257.53618851736013}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 249.46491400996615}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.833109694825716}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0254}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 217.01341421432795}, {"date": "12/20/2023, CST 02:09:36", "name": "T2", "unit": "us", "value": 221.55209501486758}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.732991871596098}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.004}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 194.5421394273448}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 125.8859729422714}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.802638044998493}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.22960000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.2244}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.2348}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 207.7247560515553}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 176.58567526904136}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.836637628841181}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.09770000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0952}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.10019999999999996}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 165.55570995032033}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 131.8752349966047}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.967921686273257}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.01760000000000006}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0188}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.01639999999999997}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 92.46039981565117}, {"date": "12/20/2023, CST 02:09:36", "name": "T2", "unit": "us", "value": 51.780572509503735}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.937578504551264}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.017000000000000015}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.017}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.017000000000000015}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 222.03717405486356}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 139.73623654922486}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 5.034385663884111}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.018799999999999928}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.0236}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.014000000000000012}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 314.9440323608218}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 241.2608892557272}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.949161631583613}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0118}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 227.431231703956}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 182.36649178170958}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.859128765085238}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.014000000000000012}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.016}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 62.55221311668649}, {"date": "12/20/2023, CST 02:09:36", "name": "T2", "unit": "us", "value": 111.3347933181106}, {"date": "12/20/2023, CST 07:33:22", "name": "frequency", "unit": "GHz", "value": 4.908236618837072}, {"date": "12/20/2023, CST 07:33:22", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_error", "unit": "", "value": 0.015499999999999958}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/20/2023, CST 00:53:28", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/20/2023, CST 00:53:28", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016162280333311405}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013952135364100673}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00040768185919812277}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013232143563896525}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00015493102123452962}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00015791846476768265}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001723720951402083}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00027207428077198734}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00014399878313821376}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00017204460362855192}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001085251408212773}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020185052223929898}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002077871864545737}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002168975790426241}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00027079742008014675}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024710399757787673}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003065713535551483}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00012761281889439024}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00012908510366094173}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00011855240699327837}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002781950276971906}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00017489419262872353}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00012620953363836276}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005920371073070604}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.004165956640265687}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00014874486070812697}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0006302306705869071}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001471776711291771}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00028635379505188103}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00018164129717533075}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002139979289677624}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024529708510113583}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00032409414012610655}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001968427716750504}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022981451911646258}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00031606969143071557}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013299966795823797}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00026470510583937216}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005616761054341826}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002163971652862022}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00032760197137352893}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002525009714541113}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001999653233576033}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0003153661402288291}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002987383440679459}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00033947683826619486}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00031244713462197284}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000261557040745034}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005387088191352804}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00027743394398250284}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004261746443009422}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001799592670182707}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001540253558277672}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020270695289388964}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003282280176398781}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00021017489677771444}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022948660987448362}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016638025383548452}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002030045782040071}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00023049935275058978}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.004360385611661824}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0007855218777989769}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00028403943940912365}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019696369015120979}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00015580202130844887}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002341898991590586}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00021205582200367251}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004935874430455952}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002641939345017929}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005163077726838262}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0017798299511074408}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022639087763063083}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00040636428260517097}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002553754027276365}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0036066298963938937}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00018002256015371183}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003484267099277636}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002697225493798453}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002082250054650965}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017942378876996856}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022416782556381303}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004393581527237681}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002135605524485879}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004919653316813295}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00012607603633893152}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000265250004335767}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005491066708095609}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004941781081947373}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.000218678486430246}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016782590587539583}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001791956692868574}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0008773489293765525}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00032366470757348454}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005294185212699577}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00018720841055808448}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00015686943703773276}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0015429091288369026}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019993815464669384}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004992008286253931}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00028856475555227905}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002250899820785385}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024162175103821499}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00031709422134668504}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002636016366518735}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002112513100444657}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002861412314127893}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017088805905982526}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004651310548461754}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017844958544602687}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002156757297534383}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00036029691972800786}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016490987563547006}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019298444518576246}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016067391783116357}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002970138603332823}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001586298166292482}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016556684178518474}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022119165949556786}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002284269647749801}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0005028423282341628}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00041939667474416185}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0003056804275500898}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.003709072860171726}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022477550272485686}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020693668465645657}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000152200313489237}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002192819890894343}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016162280333311405}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013952135364100673}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00040768185919812277}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013232143563896525}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00015493102123452962}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00015791846476768265}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001723720951402083}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00027207428077198734}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00014399878313821376}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00017204460362855192}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001085251408212773}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020185052223929898}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002077871864545737}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002168975790426241}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00027079742008014675}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024710399757787673}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003065713535551483}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00012761281889439024}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00012908510366094173}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00011855240699327837}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002781950276971906}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00017489419262872353}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00012620953363836276}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005920371073070604}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.004165956640265687}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00014874486070812697}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0006302306705869071}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001471776711291771}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00028635379505188103}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00018164129717533075}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002139979289677624}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024529708510113583}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00032409414012610655}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001968427716750504}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022981451911646258}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00031606969143071557}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013299966795823797}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00026470510583937216}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005616761054341826}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002163971652862022}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00032760197137352893}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002525009714541113}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001999653233576033}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0003153661402288291}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002987383440679459}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00033947683826619486}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00031244713462197284}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000261557040745034}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005387088191352804}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00027743394398250284}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004261746443009422}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001799592670182707}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001540253558277672}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020270695289388964}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003282280176398781}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00021017489677771444}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022948660987448362}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016638025383548452}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002030045782040071}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00023049935275058978}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.004360385611661824}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0007855218777989769}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00028403943940912365}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019696369015120979}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00015580202130844887}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002341898991590586}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00021205582200367251}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004935874430455952}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002641939345017929}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005163077726838262}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0017798299511074408}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022639087763063083}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00040636428260517097}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002553754027276365}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0036066298963938937}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00018002256015371183}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003484267099277636}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002697225493798453}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002082250054650965}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017942378876996856}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022416782556381303}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004393581527237681}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002135605524485879}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004919653316813295}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00012607603633893152}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000265250004335767}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005491066708095609}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004941781081947373}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.000218678486430246}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016782590587539583}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001791956692868574}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0008773489293765525}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00032366470757348454}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005294185212699577}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00018720841055808448}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00015686943703773276}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0015429091288369026}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019993815464669384}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004992008286253931}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00028856475555227905}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002250899820785385}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024162175103821499}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00031709422134668504}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002636016366518735}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002112513100444657}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002861412314127893}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017088805905982526}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004651310548461754}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017844958544602687}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002156757297534383}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00036029691972800786}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016490987563547006}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019298444518576246}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016067391783116357}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002970138603332823}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001586298166292482}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016556684178518474}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022119165949556786}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002284269647749801}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0005028423282341628}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00041939667474416185}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0003056804275500898}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.003709072860171726}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022477550272485686}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020693668465645657}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000152200313489237}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002192819890894343}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016162280333311405}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013952135364100673}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00040768185919812277}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013232143563896525}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00015493102123452962}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00015791846476768265}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001723720951402083}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00027207428077198734}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00014399878313821376}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00017204460362855192}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001085251408212773}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020185052223929898}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002077871864545737}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002168975790426241}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00027079742008014675}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024710399757787673}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003065713535551483}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00012761281889439024}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00012908510366094173}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00011855240699327837}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002781950276971906}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00017489419262872353}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00012620953363836276}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005920371073070604}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.004165956640265687}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00014874486070812697}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0006302306705869071}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001471776711291771}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00028635379505188103}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00018164129717533075}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002139979289677624}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024529708510113583}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00032409414012610655}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001968427716750504}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022981451911646258}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00031606969143071557}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00013299966795823797}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00026470510583937216}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005616761054341826}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002163971652862022}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00032760197137352893}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002525009714541113}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001999653233576033}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0003153661402288291}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002987383440679459}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00033947683826619486}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00031244713462197284}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000261557040745034}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005387088191352804}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00027743394398250284}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004261746443009422}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001799592670182707}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001540253558277672}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020270695289388964}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003282280176398781}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00021017489677771444}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022948660987448362}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016638025383548452}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002030045782040071}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00023049935275058978}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.004360385611661824}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0007855218777989769}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00028403943940912365}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019696369015120979}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00015580202130844887}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002341898991590586}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00021205582200367251}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004935874430455952}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002641939345017929}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005163077726838262}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0017798299511074408}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022639087763063083}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00040636428260517097}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002553754027276365}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0036066298963938937}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00018002256015371183}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0003484267099277636}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002697225493798453}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002082250054650965}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017942378876996856}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00022416782556381303}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004393581527237681}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002135605524485879}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004919653316813295}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00012607603633893152}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000265250004335767}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005491066708095609}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004941781081947373}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.000218678486430246}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016782590587539583}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0001791956692868574}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0008773489293765525}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00032366470757348454}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0005294185212699577}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00018720841055808448}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00015686943703773276}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0015429091288369026}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019993815464669384}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0004992008286253931}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00028856475555227905}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002250899820785385}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00024162175103821499}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00031709422134668504}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002636016366518735}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0002112513100444657}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002861412314127893}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017088805905982526}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0004651310548461754}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00017844958544602687}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.0002156757297534383}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00036029691972800786}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016490987563547006}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00019298444518576246}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00016067391783116357}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002970138603332823}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0001586298166292482}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00016556684178518474}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022119165949556786}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002284269647749801}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0005028423282341628}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00041939667474416185}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.0003056804275500898}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.003709072860171726}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.00022477550272485686}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:22:49", "name": "gate_error", "unit": "", "value": 0.00020693668465645657}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:11:15", "name": "gate_error", "unit": "", "value": 0.000152200313489237}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/20/2023, CST 02:37:18", "name": "gate_error", "unit": "", "value": 0.0002192819890894343}, {"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:29:00", "name": "gate_error", "unit": "", "value": 0.010284964119716022}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:25:54", "name": "gate_error", "unit": "", "value": 0.020811974926116583}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:25:54", "name": "gate_error", "unit": "", "value": 0.012069227257112014}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:25:54", "name": "gate_error", "unit": "", "value": 0.005122781016933087}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:25:54", "name": "gate_error", "unit": "", "value": 0.0058499197755459975}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:25:54", "name": "gate_error", "unit": "", "value": 0.006562625760281687}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:25:54", "name": "gate_error", "unit": "", "value": 0.03745602132591069}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:23:43", "name": "gate_error", "unit": "", "value": 0.024414053747313202}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:23:43", "name": "gate_error", "unit": "", "value": 0.00687867683867624}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.005173075458238863}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.009278649528127653}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.00647610723725997}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.006070138351279314}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.007436349469148812}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.009693799923153362}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.006477504595631428}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.005977717994350901}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.009743842720419726}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.011335352036772217}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.02077666454395527}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.012329534717420404}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.010213050531039602}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.00838859338844919}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:18:15", "name": "gate_error", "unit": "", "value": 0.006433094183624505}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.0043532532759990306}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.0057112331459072685}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.004970496699164412}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.005283641010414952}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.010016410606401432}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.008185739850916807}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.004812814829164985}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.03975474167518775}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.011134498149148242}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.008387254752267592}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.007670175201111823}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.008484096584514267}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.006949627379985446}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.010165363429463337}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.0064682519434411945}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.007003647273631813}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.011539210778430176}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.009302212683789113}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.006584862943307068}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.011771251521642712}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:10:33", "name": "gate_error", "unit": "", "value": 0.009679443560848822}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.00482353794715315}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.006427701101482469}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.005085791304608622}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.00798305296308538}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.02094384122409282}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.051646144048657666}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.007027445739364174}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.0062601627369895385}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.01352467142463079}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.012533350883127264}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.006710102343571361}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.004981685601304325}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.008498328357500945}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.007742075612632404}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.02736449580656114}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.008476302881642361}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.007623667009230395}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.006443370027685497}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.00952146337801238}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.006381033946195186}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.00696693366183207}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.009840586603030582}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 04:01:57", "name": "gate_error", "unit": "", "value": 0.005436990639040379}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.016132812225357396}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.006574824541038193}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.005031891315652737}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.0073744587286367624}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.005021114280201244}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.02565556457853918}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.01073272168865047}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.022350709839125932}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.010319824540656303}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.011939939566668833}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.004815846307093058}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.0338673028951767}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.006096082108178746}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.018757170732603995}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.011162759480789847}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.007811905575612732}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.009138307216778191}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.011758343770183421}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.005978059200239111}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.007653966757676878}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.0066758264949924595}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.0067505073607707355}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.006094910906138035}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:54:08", "name": "gate_error", "unit": "", "value": 0.00998369629638482}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.01771359909623524}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.0063038062663462735}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.0052957961746913085}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.00515110810642852}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.0039748101448402184}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.01665344219449627}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.008959039729352664}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.0036134655409092165}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.009399220176910389}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.005051497193328536}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.004682953901202325}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.006362999810048536}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.005142590572082217}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.019128201289812907}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.008178335500097722}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.008174158675886611}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.00595668502695465}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.005055012347740501}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.006943642978873371}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.0098904748749305}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.07386028753298282}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.01933767323969232}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.006052132095486301}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.006865187788646254}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:46:03", "name": "gate_error", "unit": "", "value": 0.01384913653347039}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.0037417191923252158}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.0036620334903671448}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.0051793049634766275}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.004091726306078236}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.003111716641015616}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.02133923826066972}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.011765797561619551}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.005042186126659881}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.012263568958198301}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.00610384826314414}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.006971478716304741}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.016454119765937192}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.005199386296780656}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.010933561089830762}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.008591632169541064}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.030034380288029683}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.005923206326997665}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.0037698371375334827}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.00972782601283445}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.011161001604049342}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.04128853702024493}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.008972844493182641}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.006511583094355872}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.006066221218077983}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.004326454840471311}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 03:37:58", "name": "gate_error", "unit": "", "value": 0.014176323112837508}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/20/2023, CST 07:37:44", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/17/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/20/2023, CST 07:33:22", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/20/2023, CST 07:33:22", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/20/2023, CST 07:33:22", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/20/2023, CST 07:33:22", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_44.json <==
{"qubit_used": [11, 12, 17, 30, 31, 32, 36, 51, 50, 49, 55, 68, 67, 66, 65, 64, 54, 45, 46, 47, 35, 28, 27, 26, 25, 24, 23, 22, 21, 20, 19, 18, 14, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10], "backend_name": "ibm_brisbane", "backend_version": "1.1.15", "last_update_date": "12/13/2023, CST 23:04:37", "qubits": [[{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 282.6300670752768}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 83.35840960516995}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.7218764167227265}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.020999999999999908}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0246}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.01739999999999997}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 325.6683306388927}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 224.2724885732886}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.815129325930781}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.023800000000000043}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0232}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.024399999999999977}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/11/2023, CST 00:13:14", "name": "T1", "unit": "us", "value": 328.7350647740278}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 262.6185810621963}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.609656179412948}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0046}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 223.4311368550178}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 276.488326321639}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.875550736975465}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.02300000000000002}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.031}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 295.35869007074547}, {"date": "12/13/2023, CST 03:00:23", "name": "T2", "unit": "us", "value": 295.79408601450376}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.81812522099546}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 270.0992918022412}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 228.126447639996}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.734151953745697}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.006800000000000028}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 317.39738324832985}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 176.72389863366254}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.876228451342084}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.007800000000000029}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0068}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 248.28073958099193}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 240.7934471426494}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.967499522596848}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.019399999999999973}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.023399999999999976}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0154}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/10/2023, CST 01:42:22", "name": "T1", "unit": "us", "value": 383.6066001207681}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 162.66790223051038}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.9023520120039175}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009299999999999975}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0092}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 139.51251057868768}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 86.5827315538797}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.9872304861209305}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.00550000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.007399999999999962}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0036}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 385.04315155969147}, {"date": "12/13/2023, CST 03:00:23", "name": "T2", "unit": "us", "value": 259.7204012738077}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.831530920744601}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.014699999999999935}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0148}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 359.0526564361502}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 263.3555616389871}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.972292414280514}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.058499999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0572}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.059799999999999964}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 356.21423197405164}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 137.78433937498758}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.936316856272591}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.011700000000000044}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.013}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 304.0696370844255}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 102.38679155605372}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.00580542781349}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012399999999999967}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 204.78866824859483}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 114.40711800334213}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.903348357497096}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01429999999999998}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 127.29036464234566}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 53.40774396999964}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.94791572406672}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.011199999999999988}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 206.98559573761423}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 15.480926946693781}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.9603037416240054}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.014000000000000012}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0138}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 429.9122831242179}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 389.8126018474872}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.820812973775846}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.022399999999999975}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0318}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 220.05057547002332}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 82.42657085986083}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.788254036489299}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.016899999999999915}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.017199999999999993}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0166}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 291.50229815023715}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 88.92292826701517}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.747004853314591}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01770000000000005}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0158}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 264.3652125917982}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 172.61979633012922}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.862339166541763}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009199999999999986}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0054}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.013000000000000012}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 61.57938320256053}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 93.83283316349853}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.966467008017248}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.005299999999999971}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0022}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/11/2023, CST 01:04:56", "name": "T1", "unit": "us", "value": 273.20555515337367}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 137.32958150405665}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.038193993277859}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008700000000000041}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 66.5135317187223}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 139.31510236551043}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.844970190800939}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0082}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 170.04875252072333}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 142.511775878606}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.100809119781812}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.23129999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.1094}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.35319999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/12/2023, CST 00:14:08", "name": "T1", "unit": "us", "value": 210.1605467258608}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 67.42975498653907}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.945162220904837}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.014699999999999935}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0158}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/12/2023, CST 00:14:08", "name": "T1", "unit": "us", "value": 199.1269091249191}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 49.63132570336808}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.854098599555809}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 246.66332672854955}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 178.0388133882663}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.747654786198284}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.05590000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0612}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.05059999999999998}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 194.30237686569075}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 112.30475646059585}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.99440254573292}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.032299999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0524}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/11/2023, CST 00:13:14", "name": "T1", "unit": "us", "value": 394.14297703900365}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 188.8972967090736}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.628630831805852}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.016799999999999926}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0184}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.015199999999999991}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 147.54130864863242}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 67.65218351001454}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.732975185461344}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.005800000000000027}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.005800000000000027}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0058}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 311.74682733756174}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 94.59648803684716}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.797663268395333}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.0042999999999999705}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0043999999999999595}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0042}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 145.41199947757866}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 257.0115335871049}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.9103837139734585}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.00880000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.009000000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 222.39950839433723}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 110.68655917728778}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.973181036145153}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 238.46614409989996}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 118.78122368684818}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.678616488855769}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.03279999999999994}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0334}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.032200000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 219.74001596162694}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 160.4295600268203}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.907604362052169}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.0129999999999999}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0134}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.012599999999999945}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 334.12452450356125}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 319.7890345765657}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.81227113351366}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.008199999999999985}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/12/2023, CST 00:14:08", "name": "T1", "unit": "us", "value": 271.2000859714923}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 86.66751278685854}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.837917623976323}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 50.29946054754728}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 55.61227833647943}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.776655287610478}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.026599999999999957}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.013}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 181.8954053444349}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 101.55750408816542}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.91734169554758}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.013000000000000012}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 254.87087073298878}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 21.89489350708738}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.868218129454783}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0168}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.015599999999999947}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 283.5200459039572}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 316.6288022798674}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.935541000556529}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 216.071051722181}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 115.76079620781935}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.063956335247864}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 289.91540096068735}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 198.92772420240354}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.829431143195871}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.020100000000000007}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.023800000000000043}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 312.5951992726045}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 19.18604649882266}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.949161110138215}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.021100000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.02100000000000002}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0212}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 318.2233092330654}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 27.568789678548697}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.999402484734177}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.042100000000000026}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.041}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.043200000000000016}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 178.62901366583642}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 170.0940533679853}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.853138661421065}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012299999999999978}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 171.6980364323408}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 157.607686445508}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.769531379466361}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.005099999999999993}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.004}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 114.42131149277768}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 75.3984386234349}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.844171918486779}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.014599999999999946}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.013}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 209.0562794781534}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 45.30097419086412}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.697347308736885}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0092}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.007000000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 321.754103364365}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 43.691822133868094}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.784044691400877}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.015800000000000036}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.019199999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 199.3292834447011}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 285.2278213832003}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.931195169843113}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 238.2900218823829}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 219.4310267613707}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.915260908738372}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.007400000000000073}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 222.90535313039973}, {"date": "12/13/2023, CST 03:17:37", "name": "T2", "unit": "us", "value": 223.6878756882536}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.996716445838246}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0064}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 211.38439870617097}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 134.22301488562331}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.969614222487146}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01419999999999999}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.014800000000000035}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 175.42759419805157}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 124.03710240523598}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.837204913892531}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.014800000000000035}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 191.29211331876354}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 172.66293254101413}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.814540830813798}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 248.69156471467326}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 193.4083249875798}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.92764528699684}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.014100000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0158}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 296.26276230633533}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 92.05929173907592}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.8869198831770255}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.00880000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.006800000000000028}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 224.75067093091457}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 50.02726480492573}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.971237995559785}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012399999999999967}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 247.87292607879652}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 76.16314779009429}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.766214571349423}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.020999999999999908}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.023399999999999976}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0186}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 260.0828721123516}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 171.41016641820553}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.793915552040449}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.020399999999999974}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.023}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.017800000000000038}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 209.52790961395772}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 187.7640129767507}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.935231770267272}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.014599999999999946}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.01639999999999997}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0128}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 258.87599255788444}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 226.13600763929787}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.041622817040518}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.011700000000000044}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 62.27657825848384}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 106.42958898351552}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.821576716078223}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.006}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 195.751288368138}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 131.7192439666383}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.957177913916325}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012599999999999945}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 197.25718295159214}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 142.6012385082036}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.885000781125293}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009400000000000075}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 235.59152639081697}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 132.2079402397709}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.113931207217213}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.05600000000000005}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.06620000000000004}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0458}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 355.27908805458895}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 40.051435001069386}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.743749870885952}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.03610000000000002}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.036800000000000055}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0354}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 240.4160897186202}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 167.19368116720102}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.11772191485028}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 193.90956738220922}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 150.4687983618685}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.898872300107511}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.07119999999999993}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0654}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.07699999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 135.69485090591866}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 224.46777835214561}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.788267581704252}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0172}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 207.51579154351498}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 91.39011127932645}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.059176506690461}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.024499999999999966}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0348}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.01419999999999999}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 88.1355249235756}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 111.66582216347281}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.979575348976234}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009399999999999964}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0134}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.00539999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 93.12653741112157}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 57.59183217911411}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.031461002175835}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0126}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 187.47092323870663}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 47.137507408368}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.006120256958083}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.014000000000000012}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 266.84936567271217}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 72.11473068209573}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.837363120481619}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010699999999999932}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0134}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.008000000000000007}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 175.04548169123504}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 81.98650110157142}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.041932731508604}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.04500000000000004}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.014800000000000035}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0752}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 260.8835525779707}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 286.129918057123}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.64355117560033}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009299999999999975}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 171.45894181988703}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 60.91993210238624}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.863143336927781}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008900000000000019}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.007000000000000006}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 202.15702515080727}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 279.35055120116317}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.031465205310586}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.017299999999999982}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.018199999999999994}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0164}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 270.48456035809966}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 262.9514668349932}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.9304081264377775}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.03380000000000005}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.03500000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0326}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 206.4567443349101}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 165.6635862227673}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.893613241295196}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.010399999999999965}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 204.81419815991364}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 58.35263265646412}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.7906913401663775}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 278.4788911779556}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 132.29423043871518}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.679687152419669}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.015800000000000036}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0046}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 185.41123823092187}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 197.01027870780254}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.104773068927248}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0176}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 200.15757822308652}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 129.16720304828587}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.8988012052969}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.04679999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.05020000000000002}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0434}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 201.42571880536306}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 192.047435509035}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.992097645865164}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_error", "unit": "", "value": 0.06333333333333335}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas0_prep1", "unit": "", "value": 0.05333333333333334}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas1_prep0", "unit": "", "value": 0.07333333333333336}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 181.63846127729428}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 117.54556295144808}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.0993795552981345}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_error", "unit": "", "value": 0.026666666666666616}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas0_prep1", "unit": "", "value": 0.023333333333333317}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas1_prep0", "unit": "", "value": 0.03}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 285.4454069843942}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 168.15903933701617}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.956494622478613}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0062}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.011800000000000033}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 256.98596407523274}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 81.3486077541471}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.905601383222048}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0050000000000000044}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 188.83221245291355}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 116.82242757652533}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.914630156578565}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.03689999999999993}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0512}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.022599999999999953}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 146.32168353488595}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 127.8032110641815}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.912083633399522}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.005600000000000049}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0052}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.006000000000000005}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 191.7368422837531}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 50.87557412123763}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.964116234094217}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_error", "unit": "", "value": 0.03833333333333333}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas0_prep1", "unit": "", "value": 0.03666666666666667}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas1_prep0", "unit": "", "value": 0.040000000000000036}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 238.06775606813926}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 146.13708609757694}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.975830046649554}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.011199999999999988}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 162.68491857200436}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 111.88294824545451}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.8389484568293}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0068}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 219.07825089116187}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 62.58357899548919}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.747942147799553}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.06509999999999994}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.08079999999999998}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0494}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 194.12611733774568}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 110.48044293137445}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.81619191260046}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009400000000000075}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.009000000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 279.028680808459}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 32.54696014462667}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.942906280246831}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.015600000000000058}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.018199999999999994}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.013}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 197.45283232312357}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 237.2199670852041}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.060112387547148}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01100000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.011}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 185.99395131643794}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 184.98048551668683}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.905239462421117}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.010600000000000054}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 207.53127719727132}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 290.78123017356546}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.065316572187555}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.020499999999999963}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.00660000000000005}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0344}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 221.30394768626036}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 265.4005640158177}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.809835453138015}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.0383}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.04039999999999999}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0362}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 205.6087674091663}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 97.4274544944191}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.933459235192977}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.006}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 159.03978719532893}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 257.2025436371809}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.765555517988575}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01550000000000007}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.021199999999999997}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 151.22135699386288}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 29.605979104076628}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.9822327754531655}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.031400000000000095}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.054200000000000026}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 203.00533370707845}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 193.27867359860238}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.878184153872858}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.016100000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0142}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 133.39204035556625}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 97.25538920154591}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.916036821071985}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.02100000000000002}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.025800000000000045}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 200.36988889712362}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 145.57820602821462}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.056318595504162}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.02310000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.02739999999999998}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0188}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 257.54242767725566}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 210.86164357997166}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.984976094712155}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.018100000000000005}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0176}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 192.50514991376386}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 281.5625485735918}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.830173935130542}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 187.0667651872893}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 172.14783650312663}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.853226367124722}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.05620000000000003}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.10219999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 93.8756220740804}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 53.2297992996716}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.002385525735432}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.007600000000000051}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.01100000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0042}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 277.11605066508974}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 177.25784393631218}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.032001502367459}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.005700000000000038}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.007399999999999962}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.004}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 02:48:59", "name": "T1", "unit": "us", "value": 170.32594120288758}, {"date": "12/13/2023, CST 04:23:58", "name": "T2", "unit": "us", "value": 47.61793850738504}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.822473810226716}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.09560000000000002}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0996}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.09160000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 124.96289299009383}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 116.44965473003343}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.028020746816782}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.007400000000000073}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 308.3162861904552}, {"date": "12/13/2023, CST 03:17:37", "name": "T2", "unit": "us", "value": 327.0050619835371}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.912723918072904}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0126}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 158.30602464519433}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 200.5433600198888}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.833113828510095}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.015599999999999947}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 214.23149113747138}, {"date": "12/13/2023, CST 04:23:58", "name": "T2", "unit": "us", "value": 165.3282521515841}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.73299974756743}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.006199999999999983}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0038}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 209.0112384566374}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 124.32498005598057}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.80265329509022}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_error", "unit": "", "value": 0.09499999999999997}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas0_prep1", "unit": "", "value": 0.10666666666666667}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas1_prep0", "unit": "", "value": 0.08333333333333337}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 221.36594218467286}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 164.19656441119844}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.8365860814684805}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_error", "unit": "", "value": 0.05166666666666664}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas0_prep1", "unit": "", "value": 0.03666666666666667}, {"date": "12/13/2023, CST 20:45:25", "name": "prob_meas1_prep0", "unit": "", "value": 0.06666666666666665}, {"date": "12/13/2023, CST 20:45:25", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 192.89244179807554}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 145.0555133557656}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.96792331117981}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.021100000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0238}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.018399999999999972}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 162.9030790769495}, {"date": "12/13/2023, CST 04:23:58", "name": "T2", "unit": "us", "value": 239.64759466985674}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.937604586632138}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.03469999999999995}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0492}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.020199999999999996}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 50.25215902336384}, {"date": "12/13/2023, CST 03:50:29", "name": "T2", "unit": "us", "value": 144.96030857710076}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 5.03438188380957}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.01540000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.0188}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 312.71178853381565}, {"date": "12/13/2023, CST 04:04:16", "name": "T2", "unit": "us", "value": 187.80691003906222}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.949160330113835}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.01}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 201.46653462515937}, {"date": "12/13/2023, CST 03:00:23", "name": "T2", "unit": "us", "value": 164.1481190255596}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.859131817075035}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.011800000000000033}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 159.63792148869214}, {"date": "12/13/2023, CST 04:23:58", "name": "T2", "unit": "us", "value": 145.557646982614}, {"date": "12/13/2023, CST 23:04:37", "name": "frequency", "unit": "GHz", "value": 4.908236813504022}, {"date": "12/13/2023, CST 23:04:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/13/2023, CST 03:08:56", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/13/2023, CST 03:08:56", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00014431247798589472}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 9.572856921196016e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020168785077372817}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015676385016033937}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020423397408488825}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00011209611459274785}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013969615270851613}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003657763286619597}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00024845479111359895}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003037688208740605}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013111214564719224}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017896038030671595}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000256620929891737}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001635090133361108}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001657859638058355}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002221824822553347}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00033095522560689327}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 9.55771850467357e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00029255431269085687}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 8.32910642049762e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0001756427180253523}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00025190519278575727}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00023922193047032085}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016361330774046823}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003793988959415641}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005792725439841002}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00022121552937519665}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001535685720427072}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00027246634907647065}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017686630013189785}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00028445556548255865}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00014800334909133268}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002083231127797119}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00030142366626796245}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001505876913850031}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00021465169521332558}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016470966692958076}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00038688971542178156}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005687728974422459}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003557625535122652}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0011820090940855815}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0001354108540687377}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001478667806893016}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020535024046185806}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002782847723525635}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003779885337756149}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00029248417414330836}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00016566881446576794}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00024207877736769716}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003474974378334275}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00045893195052638567}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013638640362685943}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016617853899787986}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002944661825885843}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002949998261311544}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002404962913245505}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002172904124049205}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015227629580538164}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002625006496898702}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00020999804996989688}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0013395678957945256}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.000577983640272734}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002626432380005717}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001952119618459479}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00022307532061872042}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017492951049840347}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004483658872809152}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00031603363739536014}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002474398539602155}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00022779275871285986}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013825135865865187}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00024419573015674816}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00500231347222594}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.000588111235217461}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005027930426430544}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00023173033751245834}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001501683848165686}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020069036591415315}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00013712799819409898}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00015680010453590786}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001880898958220276}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002219544574567295}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003241502028608581}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00024280792638752205}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0008452846875188135}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00031066684257312756}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003470442858819403}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0005286984488025111}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00023220888899483678}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00016198048610852113}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00018836767054856898}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006513297273937392}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00033250596023836606}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0009902436323669527}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00018756518295294283}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0007175446108942315}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0017263266111935919}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006502185026362072}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000815370302356979}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002602646002218659}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020087244718951808}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00020399714285258022}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00019323848450711163}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003307174947400169}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00017195904637023777}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006638667074270243}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003293060236450799}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003786824888164202}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00032058846216558636}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00018582095585563122}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00031255380598900576}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0043614423231499635}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00041990143861986295}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003461076426695802}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.00023201772595490868}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00017929511908477158}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015514171706696814}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003267875980689049}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.00029591384070469816}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004580621135725895}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002601823894049388}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000292886570397432}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.0014260610200689504}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004785170038553057}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00012280720002736192}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020844254320549806}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.0001608366775582858}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00014431247798589472}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 9.572856921196016e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020168785077372817}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015676385016033937}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020423397408488825}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00011209611459274785}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013969615270851613}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003657763286619597}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00024845479111359895}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003037688208740605}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013111214564719224}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017896038030671595}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000256620929891737}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001635090133361108}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001657859638058355}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002221824822553347}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00033095522560689327}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 9.55771850467357e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00029255431269085687}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 8.32910642049762e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0001756427180253523}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00025190519278575727}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00023922193047032085}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016361330774046823}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003793988959415641}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005792725439841002}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00022121552937519665}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001535685720427072}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00027246634907647065}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017686630013189785}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00028445556548255865}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00014800334909133268}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002083231127797119}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00030142366626796245}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001505876913850031}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00021465169521332558}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016470966692958076}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00038688971542178156}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005687728974422459}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003557625535122652}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0011820090940855815}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0001354108540687377}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001478667806893016}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020535024046185806}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002782847723525635}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003779885337756149}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00029248417414330836}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00016566881446576794}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00024207877736769716}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003474974378334275}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00045893195052638567}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013638640362685943}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016617853899787986}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002944661825885843}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002949998261311544}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002404962913245505}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002172904124049205}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015227629580538164}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002625006496898702}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00020999804996989688}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0013395678957945256}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.000577983640272734}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002626432380005717}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001952119618459479}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00022307532061872042}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017492951049840347}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004483658872809152}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00031603363739536014}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002474398539602155}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00022779275871285986}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013825135865865187}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00024419573015674816}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00500231347222594}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.000588111235217461}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005027930426430544}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00023173033751245834}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001501683848165686}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020069036591415315}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00013712799819409898}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00015680010453590786}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001880898958220276}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002219544574567295}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003241502028608581}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00024280792638752205}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0008452846875188135}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00031066684257312756}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003470442858819403}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0005286984488025111}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00023220888899483678}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00016198048610852113}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00018836767054856898}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006513297273937392}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00033250596023836606}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0009902436323669527}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00018756518295294283}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0007175446108942315}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0017263266111935919}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006502185026362072}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000815370302356979}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002602646002218659}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020087244718951808}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00020399714285258022}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00019323848450711163}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003307174947400169}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00017195904637023777}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006638667074270243}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003293060236450799}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003786824888164202}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00032058846216558636}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00018582095585563122}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00031255380598900576}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0043614423231499635}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00041990143861986295}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003461076426695802}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.00023201772595490868}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00017929511908477158}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015514171706696814}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003267875980689049}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.00029591384070469816}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004580621135725895}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002601823894049388}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000292886570397432}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.0014260610200689504}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004785170038553057}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00012280720002736192}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020844254320549806}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.0001608366775582858}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00014431247798589472}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 9.572856921196016e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020168785077372817}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015676385016033937}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020423397408488825}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00011209611459274785}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013969615270851613}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003657763286619597}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00024845479111359895}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003037688208740605}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013111214564719224}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017896038030671595}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000256620929891737}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001635090133361108}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001657859638058355}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002221824822553347}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00033095522560689327}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 9.55771850467357e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00029255431269085687}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 8.32910642049762e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0001756427180253523}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00025190519278575727}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00023922193047032085}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016361330774046823}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003793988959415641}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005792725439841002}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00022121552937519665}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001535685720427072}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00027246634907647065}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017686630013189785}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00028445556548255865}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00014800334909133268}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002083231127797119}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00030142366626796245}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001505876913850031}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00021465169521332558}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016470966692958076}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00038688971542178156}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005687728974422459}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003557625535122652}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0011820090940855815}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0001354108540687377}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001478667806893016}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020535024046185806}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002782847723525635}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003779885337756149}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00029248417414330836}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00016566881446576794}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00024207877736769716}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003474974378334275}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00045893195052638567}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013638640362685943}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00016617853899787986}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002944661825885843}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002949998261311544}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002404962913245505}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002172904124049205}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015227629580538164}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002625006496898702}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00020999804996989688}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0013395678957945256}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.000577983640272734}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002626432380005717}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001952119618459479}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00022307532061872042}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00017492951049840347}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004483658872809152}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00031603363739536014}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002474398539602155}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00022779275871285986}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00013825135865865187}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00024419573015674816}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00500231347222594}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.000588111235217461}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0005027930426430544}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00023173033751245834}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001501683848165686}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020069036591415315}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00013712799819409898}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00015680010453590786}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0001880898958220276}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0002219544574567295}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003241502028608581}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00024280792638752205}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0008452846875188135}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00031066684257312756}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003470442858819403}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0005286984488025111}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00023220888899483678}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00016198048610852113}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00018836767054856898}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006513297273937392}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00033250596023836606}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0009902436323669527}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00018756518295294283}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0007175446108942315}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0017263266111935919}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006502185026362072}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000815370302356979}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002602646002218659}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020087244718951808}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00020399714285258022}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00019323848450711163}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003307174947400169}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00017195904637023777}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0006638667074270243}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003293060236450799}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0003786824888164202}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00032058846216558636}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00018582095585563122}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00031255380598900576}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0043614423231499635}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00041990143861986295}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003461076426695802}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.00023201772595490868}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00017929511908477158}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00015514171706696814}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0003267875980689049}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.00029591384070469816}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004580621135725895}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.0002601823894049388}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.000292886570397432}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.0014260610200689504}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.0004785170038553057}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:40:16", "name": "gate_error", "unit": "", "value": 0.00012280720002736192}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:25:28", "name": "gate_error", "unit": "", "value": 0.00020844254320549806}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/13/2023, CST 04:55:01", "name": "gate_error", "unit": "", "value": 0.0001608366775582858}, {"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:43:08", "name": "gate_error", "unit": "", "value": 0.06338784249537036}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:39:29", "name": "gate_error", "unit": "", "value": 0.009871752157003172}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:39:29", "name": "gate_error", "unit": "", "value": 0.012676310099334509}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:39:29", "name": "gate_error", "unit": "", "value": 0.015325900722228114}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:39:29", "name": "gate_error", "unit": "", "value": 0.009795992223044031}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:39:29", "name": "gate_error", "unit": "", "value": 0.008222498769786896}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:39:29", "name": "gate_error", "unit": "", "value": 0.01299938075985127}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:30:57", "name": "gate_error", "unit": "", "value": 0.008201794007679591}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:30:57", "name": "gate_error", "unit": "", "value": 0.007514385670712831}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.008724797152801889}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.008931296250088677}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.007032145536691986}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.007852983809407826}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.008495687856298534}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.009386638428405869}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.013100167318131295}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.006016371812955362}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.009657898047170183}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.1836325274702573}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.018820757465259158}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.007865896313742016}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.008605287170894704}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.00870033950732324}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:23:25", "name": "gate_error", "unit": "", "value": 0.0232600753151469}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.0033930985794639323}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.00672465309817763}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.0068399024881362624}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.0077539208333221865}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.00799616575109005}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.0067197801557502546}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.004004283944667952}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.0315170098085531}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.01411599048129325}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.010210006695592494}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.007347963995057549}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.007329200480827358}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.008932638167238355}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.006324900499120406}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.008851056585937739}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.005815434402767855}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.007346199090259076}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.006549891372703981}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.008126033117594855}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.0439834200277644}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:16:31", "name": "gate_error", "unit": "", "value": 0.005788641385472304}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.004935823388549476}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.010815209080500293}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.006188161632052852}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.009205222826109027}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.03249036053091417}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.011434637807952452}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.007171976278278397}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.006513473345528126}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.013642867222715627}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.012160299240585537}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.008693579176711985}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.008243662804956753}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.006509759858650349}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.006308490126734817}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.006606513273943265}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.007514738684642336}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.008217487877423518}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.012444885646765685}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.009131890921304092}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.03100964301106751}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.007557744597909671}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.01097152233413079}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 06:07:36", "name": "gate_error", "unit": "", "value": 0.003925375725996966}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.007316053742676354}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.0066580349990613685}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.0035043257053458676}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.006772041537900314}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.00872571971194988}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.024351217737781955}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.021725239990378814}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.0074454233773131595}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.008463608913179682}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.008103762596737646}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.005374606008119814}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.026709873706363907}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.005047286073641882}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.007858723583830995}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.004846720610530125}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.006268236493183976}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.008611163279012957}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.01268404532413217}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.017666136072014782}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.004518858165001027}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.014262260355007772}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.009768173918427797}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.008778712322380866}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:58:49", "name": "gate_error", "unit": "", "value": 0.03472678747364305}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.0060798664404640435}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.005624527494135778}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.005955889977996454}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.006704902026126475}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.004494389829224593}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.009001545070860234}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.006762242848465133}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.004129130196359021}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.013075358351227001}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.004897949852563199}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.0066626979487773574}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.007964210039131614}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.005019704458417762}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.066128382914389}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.005911395283825671}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.007009007056741734}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.00610944611169259}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.004933478795059232}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.021189814118870415}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.01631884230438055}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.02579071724185872}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.03658404236266721}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.009413124271980294}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.007426171867282699}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:50:55", "name": "gate_error", "unit": "", "value": 0.016367178279032252}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.007456262073249981}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.009418993715331891}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.007108897972170153}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.005182819656806947}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.003632019203969633}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.009959295162297738}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.02381847701412626}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.007226648677656461}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.015354076463551386}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.00511639542576775}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.007913392115341117}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.01323316567785987}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.004736372280904733}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.006514713752829165}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.0055355735641087755}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.005915341111841055}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.013983673880863245}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.00477738388861737}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.007979619305296726}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.007903856764296224}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.021452223989836178}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.00858598577086192}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.022194707809709002}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.010573019898120622}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.005880783748856838}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/13/2023, CST 05:42:57", "name": "gate_error", "unit": "", "value": 0.00956672509414741}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/12/2023, CST 03:19:48", "name": "gate_error", "unit": "", "value": 0.1724049116356404}, {"date": "12/10/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/13/2023, CST 23:04:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/13/2023, CST 23:04:37", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/13/2023, CST 23:04:37", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/13/2023, CST 23:04:37", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_52.json <==
{"qubit_used": [53, 41, 42, 43, 34, 24, 23, 22, 21, 20, 19, 18, 14, 0, 1, 2, 3, 4, 5, 6, 7, 8, 16, 26, 27, 28, 29, 30, 31, 32, 36, 51, 50, 49, 55, 68, 67, 66, 73, 85, 84, 83, 82, 81, 80, 79, 78, 77, 71, 58, 59, 60], "backend_name": "ibm_brisbane", "backend_version": "1.1.15", "last_update_date": "12/15/2023, CST 13:05:37", "qubits": [[{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 367.5064161773014}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 74.61283018250455}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.721860676836401}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.02529999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0284}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.022199999999999998}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 351.9149645540587}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 283.4373186187194}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.815135261909571}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.023800000000000043}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0248}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.022800000000000042}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 238.82429798073346}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 267.62961747354836}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.609658573435873}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009299999999999975}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 181.21794586927234}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 159.13136473151835}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.875549390482044}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.023700000000000054}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0376}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 352.6151316106224}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 223.1598749840404}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.818120164163329}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.019499999999999962}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0246}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 233.36342994764178}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 292.15671030940223}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.734143151485657}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.0043999999999999595}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.005800000000000027}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.003}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 346.07543007846374}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 185.44966812016824}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.876226711507086}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0072}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.009199999999999986}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 218.66034004206526}, {"date": "12/14/2023, CST 01:37:50", "name": "T2", "unit": "us", "value": 200.42959321127248}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.967503891978579}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01550000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.014800000000000035}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 00:10:46", "name": "T1", "unit": "us", "value": 355.81206197054104}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 189.02870313548846}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.90234832378115}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0074}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 258.6654893738116}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 181.01949675854138}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.987230411949623}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.00660000000000005}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.005600000000000049}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 334.7423903421427}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 357.59627979166044}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.831537875118581}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.013800000000000034}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.014}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 244.1437756745624}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 260.9677542387664}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.972294314969535}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.06630000000000003}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0642}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.06840000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 314.0140089440182}, {"date": "12/14/2023, CST 01:21:18", "name": "T2", "unit": "us", "value": 167.17633340280017}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.936320815149923}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009000000000000008}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.016}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 359.84209180892253}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 122.29191717757752}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.005809190074385}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.0129999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 256.38166874732343}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 114.66876773578447}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.903349459437121}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.018399999999999972}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 230.84513756295132}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 53.29673853253622}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.947918481807515}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.016000000000000014}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0174}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 190.56345951455307}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 14.97262756771733}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.960302089880908}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.019100000000000006}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.015800000000000036}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0224}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 366.9578386897953}, {"date": "12/14/2023, CST 01:37:50", "name": "T2", "unit": "us", "value": 291.2630957703173}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.820810274945852}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011399999999999966}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0126}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 185.9218299352538}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 100.76956222163477}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.78825601623187}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01639999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.016}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 378.9300451752088}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 95.6640071384529}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.747004001191093}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.016599999999999948}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.019399999999999973}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0138}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 213.05330510163878}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 172.05839614113475}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.86234140791852}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008700000000000041}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0056}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.011800000000000033}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 109.49877094357117}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 70.96642606902083}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.966460497981833}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.007399999999999962}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0048}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/11/2023, CST 01:04:56", "name": "T1", "unit": "us", "value": 273.20555515337367}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 124.68684800974296}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.038193870287233}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009199999999999986}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 43.68734281535389}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 58.96069941344403}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.8449750825414855}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011099999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0132}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 195.24286275928796}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 180.15226283762325}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.100838421690331}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.1976}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0778}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.3174}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 230.4139317009676}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 182.01897106487456}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.945161868228909}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0126}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/12/2023, CST 00:14:08", "name": "T1", "unit": "us", "value": 199.1269091249191}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 156.16500290522515}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.854123991005296}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.020299999999999985}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.027}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 199.95402680926907}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 191.99514253794578}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.7476546537920825}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.053099999999999925}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0588}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0474}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 237.19510320451872}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 104.46153142936974}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.994408748637528}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.030200000000000005}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0102}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.05020000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 311.8112740414158}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 390.3310783597382}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.62862876756468}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.023800000000000043}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0296}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 159.3596893612251}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 78.59823956664322}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.73297316358778}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 319.3443366275536}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 88.02828022172324}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.797666654386656}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.006299999999999972}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.00660000000000005}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.006}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 224.14485327562147}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 175.26425397255528}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.910387254231554}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 212.19149990376994}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 104.30904606659027}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.973182101921585}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 80.92710797766347}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 75.04699741047831}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.678644591323558}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.035600000000000076}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.040200000000000014}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 230.2385704807374}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 153.1296740094946}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.907599918989207}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.011800000000000033}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 356.69574708228294}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 220.96748232405992}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.812267212326163}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0128}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.011600000000000055}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 279.96741824049474}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 79.88075099686951}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.8379172850407395}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011399999999999966}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0064}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.01639999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 43.15527196680712}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 57.08249792722987}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.776649325594468}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.02200000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0176}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 287.2898771769714}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 113.18913986779282}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.917322405935559}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.0121}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 285.70458381245055}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 24.378528471224804}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.868081728381588}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01539999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 268.90818823605787}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 225.11799253106793}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.9355483919506655}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 221.80772516543274}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 128.00304562697428}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.06394575248146}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.00770000000000004}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 287.0530437073431}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 161.2342457740755}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.829427407112405}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.02300000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0158}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.030200000000000005}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 00:10:46", "name": "T1", "unit": "us", "value": 256.0723658081843}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 21.085629494506367}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.949156741477275}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.021499999999999964}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01639999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0266}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 153.6054076651089}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 28.86294534741702}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.99941844105096}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.04479999999999995}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0382}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0514}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 124.04145745229717}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 145.9733206685742}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.853134715258943}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.013399999999999967}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 191.51070139539004}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 155.66366841452327}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.769533918190569}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.006199999999999983}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 157.71200820721586}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 37.97306867305343}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.844168787934179}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.014900000000000024}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.015800000000000036}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.014}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 175.79838228035484}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 47.15068438149305}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.697340131565097}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 250.44664314540563}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 34.03210427293708}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.784050460875088}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.017000000000000015}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.017800000000000038}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 180.78988773105453}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 193.31428416724552}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.931182952899655}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01419999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.016}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 238.2900218823829}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 175.0898635503276}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.9152577259070025}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.015599999999999947}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 227.22573177083433}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 252.0192172033127}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.996702578618981}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0086}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.011600000000000055}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 260.25317885844913}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 149.40567708547024}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.969608137909487}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.018100000000000005}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.020000000000000018}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 42.81495654449832}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 137.70617973355422}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.837205585541131}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 221.08168618238022}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 182.02346127995955}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.814537997091579}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 336.5102619179672}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 155.96194260260955}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.927641223168834}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 247.12439276966495}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 86.23087779371339}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.886920961995044}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008900000000000019}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.00880000000000003}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 236.3068253260264}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 53.72254030640037}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.971222469263072}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.014100000000000001}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.018399999999999972}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 236.649077391211}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 71.41659931244824}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.766201141360469}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.022599999999999953}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.029000000000000026}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 241.69137697660304}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 158.52154582803888}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.793909946249062}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.019500000000000073}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0222}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.016800000000000037}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 159.8427100370376}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 116.49254891761933}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.93522581164528}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011300000000000088}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 237.81966069894932}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 157.41980897806275}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.041622669315551}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.015000000000000013}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.016800000000000037}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 73.4294941043992}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 154.5746101677292}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.821575964409718}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.007400000000000073}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 281.9462278088134}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 112.583303582247}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.957174327484784}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01079999999999992}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0104}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 239.44182978800632}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 117.25727308546689}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.8850010592834465}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.010800000000000032}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0138}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.007800000000000029}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 189.97595586116557}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 165.33484649333042}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.113923762184345}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.0605}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.05600000000000005}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.065}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 269.20616052078583}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 36.39925453161868}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.74374598938668}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.03539999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.03500000000000003}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0358}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 232.16786598970987}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 139.12072904912705}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.117711330522335}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.014000000000000012}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 162.6279719038766}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 136.7531947184242}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.898873793359449}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.06709999999999994}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0668}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.06740000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 170.93353909001735}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 252.8647043798482}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.788268003529773}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.015100000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0216}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.008600000000000052}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 202.02054127818138}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 111.08145003666763}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.059172566921662}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.014100000000000001}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.018}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 95.05376592196639}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 161.21025474419926}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.979569987393637}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.01319999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 131.33201975185017}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 65.51119184661484}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.031459041178024}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01629999999999998}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0188}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.013800000000000034}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 227.86474034608918}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 59.946180235363514}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.006116932951861}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 92.84089544756256}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 54.01373799481479}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.837360850991211}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.013400000000000079}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0192}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.007600000000000051}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 211.50329844895126}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 85.32239848434814}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.041929311254425}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.04469999999999996}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0752}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 241.04495016360258}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 289.82991024710964}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.6435521408520835}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.00649999999999995}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.005}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 252.26651126436562}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 57.846131605326875}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.8631404242916965}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008900000000000019}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0102}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.007600000000000051}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 209.83259177701163}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 253.00664961307652}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.0314679419638475}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.022299999999999986}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.023800000000000043}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0208}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 197.52146935714742}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 256.80803441518594}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.930405831013296}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.03770000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.03820000000000001}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0372}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 204.32603369156502}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 95.49828106957884}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.893607363598756}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.012599999999999945}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 73.37099224672771}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 40.92375328734516}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.790685665368383}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011399999999999966}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.007399999999999962}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 283.13111858916193}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 64.45082936393086}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.6796850414243245}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0046}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 204.86925247620994}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 89.08456945829735}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.104761187901903}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011099999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 146.18430349554555}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 126.8403834386824}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.898805689085331}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.04259999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0402}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.04500000000000004}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 273.5702315296225}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 216.14077598575957}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.992095825682578}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_error", "unit": "", "value": 0.06333333333333335}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas0_prep1", "unit": "", "value": 0.06666666666666665}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas1_prep0", "unit": "", "value": 0.06}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 236.9678554774665}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 125.66096270426156}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.0993842582418045}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_error", "unit": "", "value": 0.02833333333333332}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas0_prep1", "unit": "", "value": 0.026666666666666616}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas1_prep0", "unit": "", "value": 0.03}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 186.8661140031365}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 132.79417065617915}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.956497096999192}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0092}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.008000000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 283.37001648337923}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 76.39426505385732}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.905606178546992}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0036000000000000476}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 165.78029788457494}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 184.8069038854591}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.914627344438692}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.03810000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.05579999999999996}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0204}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 98.71911184444775}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 111.20511630426311}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.912086348025009}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.007099999999999995}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0064}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.007800000000000029}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 159.26530889747892}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 81.84697791064897}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.964115298419754}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.03160000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.036}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.027200000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 163.57840729366237}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 138.69707917021123}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.975833678184099}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.013599999999999945}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 173.880056524581}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 140.90775050998477}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.838921783451421}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.0131}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.018399999999999972}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 171.79366742375694}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 21.952307827012675}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.747955017671009}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.06299999999999994}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.08279999999999998}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0432}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 161.78376595349704}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 99.54983487609528}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.816201516109263}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0106}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 204.57462339744816}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 31.60572180251874}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.9429038149868285}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.016800000000000037}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 213.2123734686566}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 300.0048956215204}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.060112621954568}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0062}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.013000000000000012}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 189.00322375846596}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 223.69946066860246}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.905241645404812}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011099999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 121.42326627697501}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 260.9357490350548}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.0653131297979}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.024599999999999955}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.03920000000000001}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 177.30124648821126}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 170.58272967635477}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.80983130598187}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.04200000000000004}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.03859999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0454}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 142.60885040926505}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 99.2079437325869}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.9334557716930405}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.006799999999999917}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.007399999999999962}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 158.27480995314286}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 169.1870043099719}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.765557242432928}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/15/2023, CST 01:15:38", "name": "readout_error", "unit": "", "value": 0.07333333333333336}, {"date": "12/15/2023, CST 01:15:38", "name": "prob_meas0_prep1", "unit": "", "value": 0.06000000000000005}, {"date": "12/15/2023, CST 01:15:38", "name": "prob_meas1_prep0", "unit": "", "value": 0.08666666666666667}, {"date": "12/15/2023, CST 01:15:38", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 198.80479241256785}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 98.73709475173865}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.9822534652570445}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.027900000000000036}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.050799999999999956}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.005}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/13/2023, CST 03:38:03", "name": "T1", "unit": "us", "value": 203.00533370707845}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 153.28141883129538}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.878181248464991}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01749999999999996}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.01539999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 83.22783098988059}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 42.602705634245574}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.916034553614136}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.022399999999999975}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.024399999999999977}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0204}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 202.82780255326134}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 212.08786637660083}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.056321668480728}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.025800000000000045}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.024800000000000044}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0268}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 246.08149497432984}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 197.16692824481865}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.984969184076031}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01750000000000007}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.018199999999999994}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0168}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 262.5661329524667}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 294.7570061657777}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.830174033987372}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.011700000000000044}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.014599999999999946}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 173.71138334490752}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 261.12308045070944}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.853104697256139}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/15/2023, CST 01:15:38", "name": "readout_error", "unit": "", "value": 0.03833333333333333}, {"date": "12/15/2023, CST 01:15:38", "name": "prob_meas0_prep1", "unit": "", "value": 0.03333333333333333}, {"date": "12/15/2023, CST 01:15:38", "name": "prob_meas1_prep0", "unit": "", "value": 0.043333333333333335}, {"date": "12/15/2023, CST 01:15:38", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 91.94447357375383}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 49.032100789805185}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.002388042820509}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.007199999999999984}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.004}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 256.95362783087836}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 150.58868124256816}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.031999509219715}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.007500000000000062}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 278.657528152248}, {"date": "12/15/2023, CST 00:44:08", "name": "T2", "unit": "us", "value": 59.29518144676567}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.82247646800566}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.11070000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.1026}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.11880000000000002}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 154.74500316939094}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 99.80511842893313}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.028019826960161}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 209.04392499583886}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 175.26320655204125}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.9127302107184}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.006599999999999939}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 142.81433979578537}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 122.74190604807224}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.833109191157072}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01419999999999999}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.01639999999999997}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 255.4750326026078}, {"date": "12/15/2023, CST 00:44:08", "name": "T2", "unit": "us", "value": 205.46004061075865}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.732991561425593}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.006199999999999983}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.004}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 203.0557948348789}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 93.732008825993}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.802630792478604}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_error", "unit": "", "value": 0.07499999999999996}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas0_prep1", "unit": "", "value": 0.06333333333333334}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas1_prep0", "unit": "", "value": 0.08666666666666667}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 218.0194594935987}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 203.94959740867992}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.836636942903233}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_error", "unit": "", "value": 0.08000000000000007}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas0_prep1", "unit": "", "value": 0.056666666666666664}, {"date": "12/15/2023, CST 13:04:51", "name": "prob_meas1_prep0", "unit": "", "value": 0.10333333333333339}, {"date": "12/15/2023, CST 13:04:51", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 01:07:58", "name": "T1", "unit": "us", "value": 161.50268476553805}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 119.39986461801814}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.967921301907778}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0218}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.017800000000000038}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 105.08778639337483}, {"date": "12/15/2023, CST 00:44:08", "name": "T2", "unit": "us", "value": 170.78430713041428}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.937576795355207}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/15/2023, CST 01:15:38", "name": "readout_error", "unit": "", "value": 0.05499999999999994}, {"date": "12/15/2023, CST 01:15:38", "name": "prob_meas0_prep1", "unit": "", "value": 0.043333333333333335}, {"date": "12/15/2023, CST 01:15:38", "name": "prob_meas1_prep0", "unit": "", "value": 0.06666666666666665}, {"date": "12/15/2023, CST 01:15:38", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 104.3167848903863}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 155.34988731916013}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 5.034385173658973}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.013399999999999967}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 339.95174738895344}, {"date": "12/15/2023, CST 00:23:38", "name": "T2", "unit": "us", "value": 227.89031167434823}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.9491651870479325}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 210.18838278476747}, {"date": "12/15/2023, CST 00:03:49", "name": "T2", "unit": "us", "value": 166.7840557137245}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.8591336806270675}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/14/2023, CST 23:54:33", "name": "T1", "unit": "us", "value": 184.7375815502706}, {"date": "12/15/2023, CST 00:44:08", "name": "T2", "unit": "us", "value": 155.1207694079175}, {"date": "12/15/2023, CST 13:05:37", "name": "frequency", "unit": "GHz", "value": 4.908201394486666}, {"date": "12/15/2023, CST 13:05:37", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/14/2023, CST 23:37:47", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/14/2023, CST 23:37:47", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00012130566161166584}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033019629846089564}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00022713031089381585}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00014961417209329725}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00019839278653539916}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00014232703900602924}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001955596516304496}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003029976773094148}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001551894360025329}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001616882170360325}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 8.208166129014688e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002755994462934851}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00017465918525711257}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017917325645594318}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023148404636556203}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001828414974126332}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00043838273809978373}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00011218666867601911}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001698505293072743}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00012010955067556465}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00022992336752615677}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00024954140141458797}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002163096912246985}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002574021127880714}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00024821947871143273}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017934723359650241}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00017284207817866448}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00019773891623099123}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001893343301440697}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 6.951402009364392e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002596587432911419}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00016226427851810435}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001670860217928909}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002612567738674438}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00026315586077972825}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018884836836425067}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.000140529623003445}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001987097964852772}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005364292670137801}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00031430060516829465}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.001698343516205815}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00013856732774656652}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015922525459770333}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00020550740457027817}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033157348106005967}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000394619291554838}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00031789502820323495}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000205309140169356}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0008529668288053281}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004114299726940078}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0010198936879510638}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00019215177304030858}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002209976364596173}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023621029100185135}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003718947785035772}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00020848781227254744}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00015809282407706836}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00012036890027145867}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000195822314211559}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015985416823247387}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.002602160521543655}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0007560372243097572}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000202549997153693}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018611389612563766}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00016897104214394826}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001894265792355935}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004235487205017739}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001396883472514553}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00028521060189504546}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00022074734982358672}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00023678001079203113}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018136455557257836}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0035344029583613346}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005029588496484053}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003450633834319206}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00016660421685911326}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00020737292393231227}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002172728340940774}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021639681698788435}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018699204264793198}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017638416297927122}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00026929977659855144}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00029708050488481784}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00044028748227057697}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0013580729545122033}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0007350549111368333}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003000176735092076}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0012286092164189048}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021998097849318634}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00028712177779220433}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003893986069640942}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005608329514676236}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033174437440751966}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0007041782676399399}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018398344448158089}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0006239194004188857}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00567011361931656}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023992169822423977}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0007206738117313627}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001945787548325375}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00015410179742696202}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021374512671134928}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018833658227842488}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00035727072448328437}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00037701665770731123}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0006378870632050139}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00020377681233898592}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.000370976153012394}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018213442362089203}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00027761154186333093}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00032297839840875284}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.005901009807815291}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0004196650672456141}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00034249186546192483}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00020644847613205303}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00027671680577463797}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015847885497367572}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00026697771792227957}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00018727035155231372}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000527581857396703}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002670330849554831}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004048616164449958}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.0002489815175400652}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0005311821717346061}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015129576040023198}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002062481884771337}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00018302594325580554}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00012130566161166584}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033019629846089564}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00022713031089381585}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00014961417209329725}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00019839278653539916}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00014232703900602924}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001955596516304496}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003029976773094148}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001551894360025329}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001616882170360325}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 8.208166129014688e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002755994462934851}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00017465918525711257}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017917325645594318}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023148404636556203}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001828414974126332}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00043838273809978373}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00011218666867601911}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001698505293072743}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00012010955067556465}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00022992336752615677}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00024954140141458797}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002163096912246985}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002574021127880714}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00024821947871143273}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017934723359650241}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00017284207817866448}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00019773891623099123}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001893343301440697}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 6.951402009364392e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002596587432911419}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00016226427851810435}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001670860217928909}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002612567738674438}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00026315586077972825}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018884836836425067}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.000140529623003445}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001987097964852772}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005364292670137801}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00031430060516829465}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.001698343516205815}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00013856732774656652}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015922525459770333}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00020550740457027817}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033157348106005967}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000394619291554838}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00031789502820323495}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000205309140169356}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0008529668288053281}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004114299726940078}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0010198936879510638}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00019215177304030858}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002209976364596173}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023621029100185135}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003718947785035772}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00020848781227254744}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00015809282407706836}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00012036890027145867}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000195822314211559}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015985416823247387}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.002602160521543655}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0007560372243097572}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000202549997153693}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018611389612563766}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00016897104214394826}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001894265792355935}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004235487205017739}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001396883472514553}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00028521060189504546}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00022074734982358672}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00023678001079203113}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018136455557257836}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0035344029583613346}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005029588496484053}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003450633834319206}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00016660421685911326}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00020737292393231227}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002172728340940774}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021639681698788435}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018699204264793198}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017638416297927122}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00026929977659855144}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00029708050488481784}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00044028748227057697}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0013580729545122033}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0007350549111368333}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003000176735092076}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0012286092164189048}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021998097849318634}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00028712177779220433}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003893986069640942}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005608329514676236}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033174437440751966}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0007041782676399399}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018398344448158089}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0006239194004188857}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00567011361931656}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023992169822423977}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0007206738117313627}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001945787548325375}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00015410179742696202}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021374512671134928}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018833658227842488}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00035727072448328437}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00037701665770731123}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0006378870632050139}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00020377681233898592}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.000370976153012394}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018213442362089203}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00027761154186333093}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00032297839840875284}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.005901009807815291}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0004196650672456141}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00034249186546192483}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00020644847613205303}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00027671680577463797}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015847885497367572}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00026697771792227957}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00018727035155231372}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000527581857396703}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002670330849554831}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004048616164449958}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.0002489815175400652}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0005311821717346061}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015129576040023198}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002062481884771337}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00018302594325580554}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00012130566161166584}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033019629846089564}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00022713031089381585}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00014961417209329725}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00019839278653539916}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00014232703900602924}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001955596516304496}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003029976773094148}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001551894360025329}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001616882170360325}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 8.208166129014688e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002755994462934851}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00017465918525711257}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017917325645594318}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023148404636556203}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001828414974126332}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00043838273809978373}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00011218666867601911}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001698505293072743}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00012010955067556465}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00022992336752615677}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00024954140141458797}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002163096912246985}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002574021127880714}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00024821947871143273}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017934723359650241}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00017284207817866448}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00019773891623099123}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001893343301440697}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 6.951402009364392e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002596587432911419}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00016226427851810435}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001670860217928909}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002612567738674438}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00026315586077972825}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018884836836425067}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.000140529623003445}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0001987097964852772}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005364292670137801}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00031430060516829465}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.001698343516205815}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00013856732774656652}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015922525459770333}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00020550740457027817}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033157348106005967}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000394619291554838}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00031789502820323495}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000205309140169356}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0008529668288053281}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004114299726940078}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0010198936879510638}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00019215177304030858}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002209976364596173}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023621029100185135}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003718947785035772}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00020848781227254744}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00015809282407706836}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00012036890027145867}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000195822314211559}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015985416823247387}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.002602160521543655}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0007560372243097572}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000202549997153693}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018611389612563766}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00016897104214394826}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001894265792355935}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004235487205017739}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001396883472514553}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00028521060189504546}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00022074734982358672}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00023678001079203113}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00018136455557257836}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0035344029583613346}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005029588496484053}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003450633834319206}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00016660421685911326}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00020737292393231227}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002172728340940774}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021639681698788435}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018699204264793198}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00017638416297927122}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00026929977659855144}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00029708050488481784}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00044028748227057697}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0013580729545122033}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0007350549111368333}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003000176735092076}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0012286092164189048}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021998097849318634}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00028712177779220433}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0003893986069640942}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0005608329514676236}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00033174437440751966}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0007041782676399399}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018398344448158089}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0006239194004188857}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00567011361931656}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00023992169822423977}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0007206738117313627}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0001945787548325375}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00015410179742696202}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00021374512671134928}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018833658227842488}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00035727072448328437}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00037701665770731123}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0006378870632050139}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00020377681233898592}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.000370976153012394}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00018213442362089203}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00027761154186333093}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00032297839840875284}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.005901009807815291}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0004196650672456141}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00034249186546192483}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00020644847613205303}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00027671680577463797}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015847885497367572}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.00026697771792227957}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00018727035155231372}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.000527581857396703}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.0002670330849554831}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0004048616164449958}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.0002489815175400652}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0005311821717346061}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:57:33", "name": "gate_error", "unit": "", "value": 0.00015129576040023198}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/15/2023, CST 00:46:15", "name": "gate_error", "unit": "", "value": 0.0002062481884771337}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/15/2023, CST 01:12:12", "name": "gate_error", "unit": "", "value": 0.00018302594325580554}, {"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 03:05:59", "name": "gate_error", "unit": "", "value": 0.02607318708372061}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:56:56", "name": "gate_error", "unit": "", "value": 0.011628291481937392}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:56:56", "name": "gate_error", "unit": "", "value": 0.01566076890382473}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:56:56", "name": "gate_error", "unit": "", "value": 0.009471403922899052}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:56:56", "name": "gate_error", "unit": "", "value": 0.008085881108826104}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:56:56", "name": "gate_error", "unit": "", "value": 0.007764878135439912}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:56:56", "name": "gate_error", "unit": "", "value": 0.03533692548770323}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:54:56", "name": "gate_error", "unit": "", "value": 0.010668605169989326}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:54:56", "name": "gate_error", "unit": "", "value": 0.006146647507434766}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.006204563894890602}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.008849259339197113}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.007651583642266813}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.0078108906919868715}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.0069751274601486946}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.015351999884876955}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.007994616633625495}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.010529687220973444}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.011758170074277624}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.0819656715477616}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.019116128918164443}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.007003985914720873}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.008662392006383579}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.007314356377658926}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:49:37", "name": "gate_error", "unit": "", "value": 0.00790421834494709}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.0039020567475262224}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.0051012782604686335}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.007685914600347038}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.006817129178287917}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.006353682367291252}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.007900103547903159}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.0042781840709395225}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.04090654287326717}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.012509202542262954}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.011907272851322065}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.00569950164923555}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.008444047589344583}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.0231531955889292}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.009495412192700892}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.0071186008266863054}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.007235743482372575}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.009164235109598379}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.009189703453387515}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.008177439117687785}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.1963688493412928}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:42:29", "name": "gate_error", "unit": "", "value": 0.005713842523688756}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.005233475194845849}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.007336972983243539}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.003972930943207942}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.006287667207906494}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.023989459463322482}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.009383473934899134}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.00692193711542044}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.0047609865410306595}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.014654085467545125}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.013953571400160486}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.006371277596031816}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.006116090768487875}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.007593130607544102}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.005633920185755398}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.008236592457064207}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.011981664235491518}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.0076962821523925695}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.013248999950082885}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.010316448729513872}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.08919068851030681}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.00635333726443113}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.015777792525666967}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:34:37", "name": "gate_error", "unit": "", "value": 0.004432606752148793}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.007331837395657792}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.003474846621059402}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.005564336423830474}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.005825585040308057}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.006739287159947149}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.010424496301050773}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.005552715466756536}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.01654556098117055}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.009214962476018967}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.013288266514752511}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.006048493321816589}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.08141269212609545}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.004546942597659004}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.008210984444958602}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.0058964936337791984}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.006559009800151422}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.0081251828906235}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.007309308423269711}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.015584775220539498}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.00498769221263598}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.01727251740522176}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.009170336817966918}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.006701655276903085}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:26:23", "name": "gate_error", "unit": "", "value": 0.010076200912367855}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.007542175323858119}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.004980372412131867}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.004762208409996027}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.00629334769688597}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.003818321651995804}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.008997162440418704}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.006092063931908032}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.004582686302467415}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.013255636538274745}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.005387941582686379}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.006458859008647372}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.008098972979227043}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.003851044451387009}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.021621431001641322}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.005630334297032996}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.00848017356197131}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.007627123533754304}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.005081140882374685}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.01701157503471823}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.014585987100458248}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.022433517619705134}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.0233599432983648}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.00985558407670517}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.008785577201017691}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:18:07", "name": "gate_error", "unit": "", "value": 0.013488560174584108}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.004126312336108551}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.00607985566648625}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.0050945022205911294}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.005541807587583436}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.005726222012793131}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.006004860830334413}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.006821734083080594}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.005472117854695424}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.011852880334874777}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.0047883395222808045}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.006866428921648293}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.019842849714932026}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.009587676287241997}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.01023151837234404}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.005194946980768583}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.008415694089942971}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.012309756106551495}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.0057912044582748845}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.01034573125643401}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.007497838256504213}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.042391086482637425}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.008294370793331701}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.016513069937159897}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.011504761856141937}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.008120959796095673}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 02:09:47", "name": "gate_error", "unit": "", "value": 0.008341192960043015}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/15/2023, CST 13:07:19", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/12/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/15/2023, CST 13:05:37", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/15/2023, CST 13:05:37", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/15/2023, CST 13:05:37", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/15/2023, CST 13:05:37", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_60.json <==
{"qubit_used": [30, 29, 28, 35, 47, 48, 49, 55, 68, 67, 66, 73, 85, 84, 83, 92, 102, 101, 100, 110, 118, 117, 116, 115, 114, 109, 96, 95, 94, 90, 75, 76, 77, 71, 58, 57, 56, 52, 37, 38, 39, 40, 41, 42, 43, 34, 24, 23, 22, 15, 4, 5, 6, 7, 8, 9, 10, 11, 12, 17], "backend_name": "ibm_brisbane", "backend_version": "1.1.16", "last_update_date": "12/31/2023, CST 01:43:24", "qubits": [[{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 214.8895705604775}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 63.65214763561604}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.721863305668679}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.025700000000000056}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0224}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.029000000000000026}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 265.53840605084287}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 198.21257852216294}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.815139730268866}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01770000000000005}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0172}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.018199999999999994}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 45.94357367784624}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 88.01751707134936}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.609652318065011}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01100000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0058}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 316.3514841964483}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 256.85951484694806}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.875547795876082}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.03059999999999996}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.02200000000000002}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0392}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 259.0848435664904}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 233.43128983410543}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.8181247485063095}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.013700000000000045}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 228.4350552100295}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 179.00995653621018}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.734148933610015}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.006299999999999972}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.005199999999999982}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 319.4850108776142}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 199.28309951983604}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.876222230686461}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.013500000000000068}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.020000000000000018}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 114.08306500851445}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 159.1732848492353}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.967499980483526}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.017900000000000027}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.01539999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0204}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/26/2023, CST 23:54:28", "name": "T1", "unit": "us", "value": 217.92246280587923}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 190.84460955884444}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.902342998058394}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.006699999999999928}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.005}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 356.7110971530132}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 179.63142359696687}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.987245756411123}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.005800000000000027}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0042}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007399999999999962}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 412.0146039738018}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 230.56300413687842}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.831543289784172}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.02729999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.03759999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.017}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 323.4393904087843}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 261.5737996344866}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.972290552432108}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.12390000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.1262}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.12160000000000004}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 286.0093452449434}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 159.06482870093598}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.936318167778895}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.012800000000000034}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 310.64606942934245}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 101.10006967727087}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.005802738045046}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.014800000000000035}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 311.27304737308236}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 108.45305816330966}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.903348529795155}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.014000000000000012}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0132}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.014800000000000035}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 296.0810650552295}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 56.52338171634513}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.94791991610104}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 262.42235380117575}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 15.673230649479082}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.960293514356382}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.014900000000000024}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.013800000000000034}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.016}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 360.5091396163519}, {"date": "12/29/2023, CST 00:32:49", "name": "T2", "unit": "us", "value": 367.7681568749126}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.82081267087773}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.014100000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.014}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 213.30787153749668}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 106.02158942924966}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.788250393930878}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.05689999999999995}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.06299999999999994}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0508}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 268.25681441984256}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 38.982175959233224}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.746989806733913}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.03190000000000004}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.034399999999999986}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0294}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 00:12:04", "name": "T1", "unit": "us", "value": 272.51170783644056}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 111.04308141927028}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.862338720922758}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0064}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.017199999999999993}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 284.77465988159304}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 138.30261304525953}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.966470812812037}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.006800000000000028}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.00660000000000005}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 165.73927832324352}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 211.35032014503247}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.0381991217560005}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 294.852924661886}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 134.71802499829138}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.844970615904682}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0072}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.009600000000000053}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 243.261333939689}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 174.79400613072042}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.100802441279548}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.1847000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0342}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.33520000000000005}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 266.7294114059807}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 288.10679369026275}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.945167283117528}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.014100000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0202}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 252.43266259005856}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 165.17858642733412}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.8541107874254745}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.007500000000000062}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0048}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 135.5187156307234}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 145.76503180915728}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.747627536878043}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.058599999999999985}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0492}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.06799999999999995}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 276.13065705806315}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 113.4278411832597}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.994413020868979}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.032399999999999984}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.009}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.05579999999999996}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 354.24741865542813}, {"date": "12/30/2023, CST 00:33:32", "name": "T2", "unit": "us", "value": 248.90439109142443}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.628637011217153}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.02410000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0302}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 309.05854540784014}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 54.50289635170334}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.7329728651461425}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.00770000000000004}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.006}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 235.06626470369508}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 80.43446597464389}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.797671490174146}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.007400000000000073}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 222.34177165368854}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 198.150301053701}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.910382008819171}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.009000000000000008}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 347.96395272615996}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 115.08913844859886}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.973180949590768}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.011600000000000055}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 184.21632903955643}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 104.26759753694724}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.67861831648737}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.026000000000000023}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.028}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.02400000000000002}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 181.3489914639068}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 166.95542182693933}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.907603246131134}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.013700000000000045}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.016}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 227.99612971935855}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 276.7820707064721}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.81221887299254}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 219.194276494432}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 85.07134355647771}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.837907623728392}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 225.21773888855324}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 113.27720038178148}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.776686387372817}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.015800000000000036}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.016199999999999992}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0154}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 250.78634178217854}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 109.62346126408362}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.917325345698046}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.016799999999999926}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0124}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.021199999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 251.7103774049321}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 21.96575153393298}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.868216724365883}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0104}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.017199999999999993}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 269.8399273848716}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 255.46272308147894}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.935546835668008}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.0043999999999999595}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0046000000000000485}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0042}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 202.7392179470909}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 107.5630026586246}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.0639572537994795}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.006399999999999961}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 292.96850433035036}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 261.1706006179246}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.829436669047237}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.021500000000000075}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0268}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.016199999999999992}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 226.56507700726775}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 18.91750491626461}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.949166032675064}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.024800000000000044}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.016800000000000037}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0328}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 269.6052643438951}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 32.69527343110331}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.999399357765442}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.0464}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0436}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.04920000000000002}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 210.8006336322362}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 145.4837773555477}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.85313425763647}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 157.29755919943813}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 133.13752010727478}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.769534963676383}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.009000000000000008}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 237.12634331984214}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 75.51668490759738}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.844172724169189}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01419999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.015599999999999947}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0128}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 188.17228523154458}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 52.94868113111162}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.697349031908971}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.007800000000000029}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0082}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007399999999999962}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 262.9638746213927}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 49.08173515594861}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.784045210799636}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.011499999999999955}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0126}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 215.7112993002168}, {"date": "12/30/2023, CST 00:17:31", "name": "T2", "unit": "us", "value": 238.36342852358442}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.931200623388841}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.012800000000000034}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0126}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 56.94121609320346}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 95.56107965761537}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.915256792814473}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.00880000000000003}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0068}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 217.55419978677816}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 171.5413846937411}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.996740908622564}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.016000000000000014}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0192}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.012800000000000034}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 249.18350354283913}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 136.73512673237505}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.9696282702813885}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.020299999999999985}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.023800000000000043}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0168}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 171.57338573155405}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 106.58032272573854}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.837193829097279}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010699999999999932}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.01100000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0104}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 186.26712307283123}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 119.20227504228441}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.814532173867714}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007000000000000006}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 258.5395616806986}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 213.3530052717741}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.927652145099928}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 331.77644163170163}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 84.90253904432248}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.886926404874985}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0136}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007000000000000006}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 228.85965385536062}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 59.15535687678623}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.971246335027359}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 164.32223744648124}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 95.73175227257767}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.766221145988266}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.019400000000000084}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.020000000000000018}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0188}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 208.9272381500544}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 145.380061183805}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.793919333627877}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0214}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 185.66150362917963}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 151.51290327240122}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.935227924715338}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.0129999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 221.61519391635753}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 164.80901517432474}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.041625224993138}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.011299999999999977}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 228.15167783287612}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 163.991366478324}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.8215773261496855}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.006}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 224.75227454253402}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 112.02053307810505}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.957172389301014}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 272.22579874351436}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 118.49790962454402}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.885006276936736}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.009}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 274.9933502806388}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 140.56060380402363}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.113925554758136}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.05820000000000003}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0578}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.058599999999999985}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 160.68593922224608}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 39.110422369366255}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.743743720441559}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.03400000000000003}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.034399999999999986}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0336}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 194.80596852115454}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 135.5273974037107}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.117749658558686}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.009199999999999986}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 245.90219969905652}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 156.42718768527598}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.89886741935843}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.07630000000000003}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0704}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.08220000000000005}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 298.3032607714969}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 320.55818858074343}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.788271862464827}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.014000000000000012}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.012599999999999945}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 108.25587150046968}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 80.2694866607525}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.059179898296401}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01859999999999995}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0252}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 250.2116278347589}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 103.02479435367506}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.979579210951868}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.007500000000000062}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0072}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007800000000000029}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 206.5233752129321}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 110.67457360340579}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.031458406023018}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.009199999999999986}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 164.28403346739353}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 50.56177211760223}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.006121675975297}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.007300000000000084}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 284.2061995319022}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 42.25469391924275}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.8373589428094155}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.010600000000000054}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 271.7623912853796}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 81.3067930088922}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.041940479363271}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.046599999999999975}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.01739999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0758}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 282.23522636949497}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 292.70908168403975}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.643551590042655}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008900000000000019}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 348.3501220778426}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 66.80108383493733}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.863150874979145}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 174.85747343671312}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 248.5880715502857}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.031464591243154}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.019500000000000073}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.02180000000000004}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0172}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 105.0807074690839}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 204.27317054416255}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.930403634447166}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.048899999999999944}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.05400000000000005}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0438}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 273.3468852896954}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 306.2858534596576}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.893611427219745}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01639999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01639999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 220.12387764242143}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 65.86520935648727}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.790690203744275}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0144}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 336.3514295570663}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 160.72590762058553}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.679694325056706}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.006599999999999939}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.007399999999999962}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0058}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 301.7799873593245}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 171.31045623885353}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.1047745802273665}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0134}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 163.13600271084715}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 157.3146133949695}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.898809436060837}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.03959999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0364}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.04279999999999995}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 225.3555351110859}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 228.36524980213568}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.992093602467096}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.02180000000000004}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0296}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.014000000000000012}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 197.16405338598167}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 136.22991474781023}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.099379511817069}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.011199999999999988}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 299.6222376668309}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 199.97927764204525}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.956488360205322}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.012599999999999945}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0092}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.016000000000000014}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 174.70960463023542}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 71.72577585401939}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.905599696617112}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.00869999999999993}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 299.4562206502652}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 252.15824974673689}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.914626863478705}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.034499999999999975}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0378}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.031200000000000006}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 211.81126414314468}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 134.11194278692412}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.912098581906734}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.00990000000000002}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.006}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.013800000000000034}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 161.48839833660702}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 90.4762485340535}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.96411769820927}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.03079999999999994}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0312}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.030399999999999983}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 110.90335596300122}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 162.0356281249173}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.9758264501649005}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.020199999999999996}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.015}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.025399999999999978}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 151.40470005495015}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 129.25796576260356}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.838913569945987}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.011299999999999977}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 354.7609300190074}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 96.44110869111135}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.747938415019205}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.04679999999999995}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.05059999999999998}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.043}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 168.9129337414906}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 107.34047564940101}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.816201206407612}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0086}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 163.32729818298182}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 27.103645469320497}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.942906325231125}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.015600000000000058}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.018399999999999972}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0128}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 142.72406679796475}, {"date": "12/30/2023, CST 00:33:32", "name": "T2", "unit": "us", "value": 192.61587511592708}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.060106460704511}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.009400000000000075}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.009000000000000008}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 206.00497741523404}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 168.62817800470006}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.905242086890853}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 225.9567213640091}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 173.02218266876204}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.065321875037796}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.022199999999999998}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.005199999999999982}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0392}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 149.35043518083583}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 111.91617404247883}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.8098338365349536}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.041100000000000025}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.042200000000000015}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.04}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 120.2481896986338}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 95.2672948257268}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.933478816852318}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01079999999999992}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.01539999999999997}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 261.4444357077453}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 178.1576322322361}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.765553314509244}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01419999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.017000000000000015}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 180.65529392579037}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 87.93838466325113}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.982251968504035}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.006899999999999906}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 154.30882183229463}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 164.25952499627147}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.878179673744393}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.020000000000000018}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0214}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01859999999999995}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 192.23952645702}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 79.10626319881885}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.916034855729002}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.021499999999999964}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.022599999999999953}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0204}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 177.79050330372417}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 211.1406195361824}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.056306805059059}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.02529999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.02739999999999998}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0232}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 193.41956493679112}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 302.74268165386854}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.984983846962123}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.025600000000000067}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.02739999999999998}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0238}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 216.25850582772688}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 348.8942373741089}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.830176405775284}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 295.29692768721304}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 280.849185766247}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.8531752884859385}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.0121}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.013800000000000034}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0104}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 150.66852949565526}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 48.721837753699475}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.002390318583704}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 262.8071615939746}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 236.9637099927022}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.032000415814619}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008799999999999919}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 141.44534565397703}, {"date": "12/31/2023, CST 01:01:08", "name": "T2", "unit": "us", "value": 62.296822892006084}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.822474728499381}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.12229999999999996}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.1276}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.11699999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 148.8972055159129}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 113.99445584211506}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.028020123561949}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.011199999999999988}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 287.9627515841534}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 281.1927312731009}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.912729133456079}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 217.32008287207688}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 261.61714162010446}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.833110345775602}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.01749999999999996}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.015599999999999947}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0194}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 191.1984825235506}, {"date": "12/31/2023, CST 01:01:08", "name": "T2", "unit": "us", "value": 171.610765979064}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.732991649098124}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.005800000000000027}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.005199999999999982}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 212.80798190675077}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 111.93213613093924}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.802633238251634}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.25649999999999995}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.2518}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.2612}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 236.3841713051938}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 205.46524314862927}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.836633367503889}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.12040000000000006}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.1178}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.123}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 95.08869665105863}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 110.98456416437185}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.967926029474047}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.016699999999999937}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0192}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.01419999999999999}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 167.84535206202492}, {"date": "12/31/2023, CST 01:01:08", "name": "T2", "unit": "us", "value": 137.31973492029664}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.937606957121352}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.03810000000000002}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.059}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.017199999999999993}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 187.31096543707002}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 153.33752947792388}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 5.034384867014242}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.0202}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.015800000000000036}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 191.78066236505154}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 192.28484915252733}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.949126833550821}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.007199999999999984}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.007199999999999984}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 149.70898335878937}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 127.03062362624281}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.859125093580155}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.011199999999999988}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.0104}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 117.45736306775495}, {"date": "12/31/2023, CST 01:01:08", "name": "T2", "unit": "us", "value": 182.9143015351851}, {"date": "12/31/2023, CST 01:43:24", "name": "frequency", "unit": "GHz", "value": 4.908232204572255}, {"date": "12/31/2023, CST 01:43:24", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas0_prep1", "unit": "", "value": 0.011800000000000033}, {"date": "12/30/2023, CST 23:57:02", "name": "prob_meas1_prep0", "unit": "", "value": 0.005}, {"date": "12/30/2023, CST 23:57:02", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018796545366581448}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016820261434312146}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005483760442760432}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013963468758573414}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014080590078349367}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001213484485797192}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001125879959630153}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029682816355454714}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00015098033362008698}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014554212344919642}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004343030856656458}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002053424203890301}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001558538956520662}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002262055665935451}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018764969862706843}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020189540781717278}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0006600007817995301}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014722016232437358}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002175615330418116}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007979866532535633}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002780122875031349}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021767433042506248}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00019623961582782964}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001879439709933075}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00015808420043481256}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00040589362500474143}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00033257460505306416}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001389515318954413}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00019690820764038325}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012474083034473354}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018296984210802746}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005244294718215626}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003034860370130927}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022845361462825562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019411912394832356}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003576823660004404}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018450867856349175}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014180293832336338}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023692402714526695}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002547112247704337}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019502781774135097}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014246325028056971}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028851680491233107}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00012850664987287306}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028087365743216703}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003393477711002917}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029765977633136733}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002048313172009431}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022875336820705423}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00035165190772923403}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00038193268386663056}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001864431696708819}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004038353935417652}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0024231043975195036}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022554078620142865}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003272276189043644}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001743867994638438}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017100872923274602}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018808552425148844}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021755841629953704}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005314522927545064}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00031471921736845324}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00024399098437158376}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019826579925082266}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00020422672702579068}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002198206749223083}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018826855569906468}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016546473931203858}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004125870054987406}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022042410675653383}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00022047043620660952}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 8.902093461719926e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00044089405343922895}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002627051765103117}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004236078304689239}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0006341236257269673}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014552139473973303}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00033362479684205645}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014646533777106505}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001926625520681326}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020489428889355842}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00027957254993416544}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014393736524957078}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002534750314711796}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014307537253410222}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005074176310990536}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021489135100885755}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005967943025771071}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023878191235935953}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.000378677300896425}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017069614330192926}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003393035199701187}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017540861286912218}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005107649617254995}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005547529892692855}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022855859382777497}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00016518100116726523}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022291378946003005}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005417118698876292}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002354924633692426}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018860141308601246}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022905950153878486}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001929323464025131}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003589610048451576}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003309981501212716}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007105749814638267}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00016528116471909267}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002466785588431858}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00023828224038061307}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012263108903942834}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022473789655899718}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013949337277070629}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021428832452793898}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00031481158829294183}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0001754859359862379}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00020611281570521723}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001316652840703141}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00028930212447590085}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.00021032654142575034}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004849952226317934}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00026270047182943304}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003339295003680562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.002050099879651549}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002850581898739059}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018860944726496368}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00023033619181579435}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0003543880942956562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018796545366581448}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016820261434312146}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005483760442760432}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013963468758573414}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014080590078349367}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001213484485797192}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001125879959630153}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029682816355454714}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00015098033362008698}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014554212344919642}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004343030856656458}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002053424203890301}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001558538956520662}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002262055665935451}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018764969862706843}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020189540781717278}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0006600007817995301}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014722016232437358}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002175615330418116}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007979866532535633}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002780122875031349}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021767433042506248}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00019623961582782964}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001879439709933075}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00015808420043481256}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00040589362500474143}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00033257460505306416}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001389515318954413}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00019690820764038325}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012474083034473354}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018296984210802746}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005244294718215626}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003034860370130927}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022845361462825562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019411912394832356}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003576823660004404}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018450867856349175}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014180293832336338}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023692402714526695}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002547112247704337}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019502781774135097}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014246325028056971}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028851680491233107}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00012850664987287306}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028087365743216703}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003393477711002917}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029765977633136733}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002048313172009431}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022875336820705423}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00035165190772923403}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00038193268386663056}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001864431696708819}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004038353935417652}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0024231043975195036}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022554078620142865}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003272276189043644}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001743867994638438}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017100872923274602}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018808552425148844}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021755841629953704}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005314522927545064}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00031471921736845324}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00024399098437158376}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019826579925082266}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00020422672702579068}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002198206749223083}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018826855569906468}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016546473931203858}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004125870054987406}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022042410675653383}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00022047043620660952}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 8.902093461719926e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00044089405343922895}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002627051765103117}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004236078304689239}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0006341236257269673}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014552139473973303}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00033362479684205645}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014646533777106505}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001926625520681326}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020489428889355842}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00027957254993416544}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014393736524957078}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002534750314711796}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014307537253410222}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005074176310990536}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021489135100885755}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005967943025771071}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023878191235935953}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.000378677300896425}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017069614330192926}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003393035199701187}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017540861286912218}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005107649617254995}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005547529892692855}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022855859382777497}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00016518100116726523}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022291378946003005}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005417118698876292}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002354924633692426}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018860141308601246}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022905950153878486}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001929323464025131}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003589610048451576}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003309981501212716}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007105749814638267}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00016528116471909267}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002466785588431858}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00023828224038061307}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012263108903942834}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022473789655899718}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013949337277070629}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021428832452793898}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00031481158829294183}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0001754859359862379}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00020611281570521723}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001316652840703141}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00028930212447590085}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.00021032654142575034}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004849952226317934}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00026270047182943304}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003339295003680562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.002050099879651549}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002850581898739059}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018860944726496368}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00023033619181579435}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0003543880942956562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018796545366581448}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016820261434312146}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005483760442760432}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013963468758573414}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014080590078349367}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001213484485797192}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001125879959630153}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029682816355454714}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00015098033362008698}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014554212344919642}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004343030856656458}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002053424203890301}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001558538956520662}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002262055665935451}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018764969862706843}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020189540781717278}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0006600007817995301}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014722016232437358}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002175615330418116}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007979866532535633}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002780122875031349}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021767433042506248}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00019623961582782964}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001879439709933075}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00015808420043481256}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00040589362500474143}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00033257460505306416}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001389515318954413}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00019690820764038325}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012474083034473354}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018296984210802746}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005244294718215626}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003034860370130927}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022845361462825562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019411912394832356}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003576823660004404}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018450867856349175}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014180293832336338}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023692402714526695}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002547112247704337}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019502781774135097}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00014246325028056971}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028851680491233107}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00012850664987287306}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028087365743216703}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003393477711002917}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029765977633136733}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002048313172009431}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022875336820705423}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00035165190772923403}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00038193268386663056}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001864431696708819}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004038353935417652}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0024231043975195036}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022554078620142865}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003272276189043644}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001743867994638438}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017100872923274602}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018808552425148844}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021755841629953704}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005314522927545064}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00031471921736845324}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00024399098437158376}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019826579925082266}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00020422672702579068}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002198206749223083}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018826855569906468}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016546473931203858}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004125870054987406}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022042410675653383}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00022047043620660952}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 8.902093461719926e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00044089405343922895}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002627051765103117}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004236078304689239}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0006341236257269673}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014552139473973303}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00033362479684205645}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014646533777106505}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001926625520681326}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020489428889355842}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00027957254993416544}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014393736524957078}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002534750314711796}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014307537253410222}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005074176310990536}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021489135100885755}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005967943025771071}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023878191235935953}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.000378677300896425}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017069614330192926}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003393035199701187}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017540861286912218}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005107649617254995}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005547529892692855}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022855859382777497}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00016518100116726523}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022291378946003005}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0005417118698876292}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002354924633692426}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00018860141308601246}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022905950153878486}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0001929323464025131}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003589610048451576}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003309981501212716}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007105749814638267}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00016528116471909267}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002466785588431858}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00023828224038061307}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012263108903942834}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022473789655899718}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013949337277070629}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021428832452793898}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00031481158829294183}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0001754859359862379}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00020611281570521723}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001316652840703141}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00028930212447590085}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.00021032654142575034}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0004849952226317934}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00026270047182943304}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0003339295003680562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.002050099879651549}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.0002850581898739059}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018860944726496368}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:02:44", "name": "gate_error", "unit": "", "value": 0.00023033619181579435}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0003543880942956562}, {"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:35:14", "name": "gate_error", "unit": "", "value": 0.004259650888047861}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:31:10", "name": "gate_error", "unit": "", "value": 0.010149396560623414}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:27:32", "name": "gate_error", "unit": "", "value": 0.012568781505839621}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:27:32", "name": "gate_error", "unit": "", "value": 0.016913336575149818}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:27:32", "name": "gate_error", "unit": "", "value": 0.004819830010493437}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:27:32", "name": "gate_error", "unit": "", "value": 0.0068531883643513924}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:27:32", "name": "gate_error", "unit": "", "value": 0.008091084664227227}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:27:32", "name": "gate_error", "unit": "", "value": 0.010944173110079114}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:27:32", "name": "gate_error", "unit": "", "value": 0.007571545448443184}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:24:52", "name": "gate_error", "unit": "", "value": 0.006546996739679456}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:24:52", "name": "gate_error", "unit": "", "value": 0.014991308168636475}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.006542425565095544}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.010699422918723195}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.008393898527599336}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.008068461946805217}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.007607461564946488}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.009234666142681675}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.00466197725391565}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.006630207543850963}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.009739568303366308}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.018762641860378265}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.015924676502579505}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.008329120128619472}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.006224282158235728}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:18:56", "name": "gate_error", "unit": "", "value": 0.007095219424827742}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.002904298619058665}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.005543372704341187}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.007665885039720571}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.004268151936799219}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.006913804202148099}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.008985059108568366}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.004706332260348056}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.00858898068481792}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.012316121087033588}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.010324284358858293}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.007358354464463784}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.008862451041509678}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.006760951530837889}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.008290473977451307}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.007855702482669702}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.0068719981589311085}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.007452866109126183}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.0074107526140839985}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.00714531480338787}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:10:52", "name": "gate_error", "unit": "", "value": 0.006885911409269058}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.003944745257024096}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.008710828673922394}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.004245253269147209}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.004829260020786569}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.031247956174723507}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.005617041093367664}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.00562158328217488}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.007369788750097722}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.011359089750327012}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.017992752090717018}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.013755939409892448}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.0057025006920366494}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.008275353359620846}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.006817316963869252}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.01258457953647768}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.005442841702990253}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.006965856986591801}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.006583982176334657}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.014072520918748554}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.00732891458957638}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.007565185368256067}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.012687354903442}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 03:02:43", "name": "gate_error", "unit": "", "value": 0.006207235570077935}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.015432041581471073}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.004084903886504093}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.004535489838739637}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.006134542139823618}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.00539479730771214}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.008394195480014993}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.005309530351001207}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.0068207465905811004}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.010733386900766528}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.005971536900244573}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.010365857877791762}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.005169387658956026}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.005627253823863643}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.011005792816363852}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.005533147927894916}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.0057352934074509365}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.007044457359173167}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.005751005529085584}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.00879341080090662}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.007884828501309504}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.005969462470524156}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.00903257113550257}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.006145908225618668}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:54:21", "name": "gate_error", "unit": "", "value": 0.00670719021424776}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.012652390346676756}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.004477516829971523}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.007188954196486935}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.004136386400982045}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.01328683853401913}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.005579803674118561}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.00796243024495763}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.005509398955731187}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.00689404710917757}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.005388778492862789}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.0049940307637382775}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.008301455710347266}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.004307725425252568}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.012483767402632212}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.005051876782732445}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.01201222143650374}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.006406994054294929}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.004295122216136038}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.006184344455370777}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.011547050483512039}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.005180166596075869}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.02823235683564501}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.006864823159149547}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.006180564330886845}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:45:51", "name": "gate_error", "unit": "", "value": 0.011248240133799575}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.005581728393862895}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.005101700608058951}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.005242426747221085}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.004624035235408885}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.01807988135027505}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.004526771761843185}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.0076738952819514206}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.005835174953819161}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.007554065764151657}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.01651596964666663}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.0059524866539583665}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.0109051960380116}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.0053787997474651905}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.012790583949220669}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.005636519246869531}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.008870276621616269}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.0053197860943771935}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.006713500224083541}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.005962620673478886}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.006241502060637033}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.006597684632668993}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.008136593939767872}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.006244004912124956}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.006914350724935903}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.005129159292109137}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/30/2023, CST 02:36:56", "name": "gate_error", "unit": "", "value": 0.008458148622787043}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/28/2023, CST 03:54:23", "name": "gate_error", "unit": "", "value": 0.11437882740342131}, {"date": "12/28/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 252}], "name": "ecr93_87"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/31/2023, CST 01:43:24", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/31/2023, CST 01:43:24", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/31/2023, CST 01:43:24", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/31/2023, CST 01:43:24", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_68.json <==
{"qubit_used": [38, 39, 40, 41, 42, 43, 34, 24, 23, 22, 21, 20, 19, 18, 14, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 17, 30, 29, 28, 35, 47, 46, 45, 54, 64, 63, 62, 72, 81, 80, 79, 91, 98, 99, 100, 110, 118, 117, 116, 115, 114, 109, 96, 95, 94, 90, 75, 76, 77, 71, 58, 57, 56, 52, 37], "backend_name": "ibm_brisbane", "backend_version": "1.1.15", "last_update_date": "12/19/2023, CST 16:20:58", "qubits": [[{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 298.97498778579387}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 68.18481639277304}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.721862071898721}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.024699999999999944}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0264}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.02300000000000002}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 322.150540947594}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 223.33881883145764}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.815130437630611}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.0233000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0208}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.025800000000000045}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 274.4870405537881}, {"date": "12/18/2023, CST 00:19:03", "name": "T2", "unit": "us", "value": 137.1259922198463}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.609662974351027}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.008599999999999941}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 192.03983992506247}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 212.32568025501752}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.875543916141545}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.02300000000000002}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.011199999999999988}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0348}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 435.229989603004}, {"date": "12/18/2023, CST 00:19:03", "name": "T2", "unit": "us", "value": 235.46317774649938}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.818118723758984}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.0121}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 181.1310313111125}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 237.8893134377919}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.73414830092692}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006299999999999972}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009000000000000008}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0036}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 331.0157628018626}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 180.28178390429986}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.876207421000859}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0082}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 31.538549358550153}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 51.78268238891632}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.967504777303383}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.024799999999999933}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.033399999999999985}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 296.03828088799645}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 225.3424426951636}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.902334008450715}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.007600000000000051}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0076}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.007600000000000051}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 158.60979271805968}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 138.49328809978937}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.9872297281631015}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.005299999999999971}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 355.02274341881275}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 276.26119419299386}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.831534721893705}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014799999999999924}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0162}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.013399999999999967}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 283.44405684751877}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 271.7419641781996}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.972292030476573}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.07869999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0828}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0746}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 324.73436173400734}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 158.7323972746699}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.936321060694338}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.016}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 350.34696283425205}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 85.97166078440685}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.005800964380816}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014799999999999924}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.01759999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 232.57840491252054}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 107.69463635127043}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.903346026236475}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.017000000000000015}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0158}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.018199999999999994}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 365.7808212331656}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 58.466985118986344}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.947921577182242}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014899999999999913}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0174}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 295.1345028559851}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 15.956081695689349}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.960301284494187}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.016999999999999904}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0206}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 302.7328941164533}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 294.83558657897885}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8208086553793335}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.0121}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.01100000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 318.6955573851285}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 107.43565924777258}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.788249838634658}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.02279999999999993}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.024599999999999955}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.021}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 325.0054467107231}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 82.68856449318726}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.747008971711398}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01849999999999996}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.020399999999999974}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0166}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 266.4846936418393}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 221.5768427782961}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.862340831072319}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.012700000000000045}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0138}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.011600000000000055}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 29.551135866076834}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 41.49890797290709}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.966463511505328}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.0040999999999999925}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.005600000000000049}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0026}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 11.58055444150682}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 163.5297352028613}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.038194599305035}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 68.3277479862321}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 86.08317040744426}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.844972947579319}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/19/2023, CST 00:03:08", "name": "readout_error", "unit": "", "value": 0.018333333333333313}, {"date": "12/19/2023, CST 00:03:08", "name": "prob_meas0_prep1", "unit": "", "value": 0.01666666666666672}, {"date": "12/19/2023, CST 00:03:08", "name": "prob_meas1_prep0", "unit": "", "value": 0.02}, {"date": "12/19/2023, CST 00:03:08", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 21.187014100340356}, {"date": "12/17/2023, CST 00:15:36", "name": "T2", "unit": "us", "value": 165.86159648663406}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.100511512842328}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/19/2023, CST 11:44:24", "name": "readout_error", "unit": "", "value": 0.1316666666666666}, {"date": "12/19/2023, CST 11:44:24", "name": "prob_meas0_prep1", "unit": "", "value": 0.21999999999999997}, {"date": "12/19/2023, CST 11:44:24", "name": "prob_meas1_prep0", "unit": "", "value": 0.043333333333333335}, {"date": "12/19/2023, CST 11:44:24", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 249.77487974750144}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 153.9715209459005}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.945163043307699}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/19/2023, CST 11:44:24", "name": "readout_error", "unit": "", "value": 0.1333333333333333}, {"date": "12/19/2023, CST 11:44:24", "name": "prob_meas0_prep1", "unit": "", "value": 0.1166666666666667}, {"date": "12/19/2023, CST 11:44:24", "name": "prob_meas1_prep0", "unit": "", "value": 0.15}, {"date": "12/19/2023, CST 11:44:24", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 213.2727163364831}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 139.42231202943472}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.854113817998345}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.016000000000000014}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0228}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 234.21542929168857}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 194.68247949112157}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.747645595285571}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.056400000000000006}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0526}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.06020000000000003}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 88.61103783924743}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 88.82940866488435}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.994464674622475}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.07339999999999991}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.09599999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0508}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 337.9996669944689}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 107.1210495688916}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.628631367318247}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.023900000000000032}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0228}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.025000000000000022}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 115.4420042148906}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 50.50704117243159}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.732966759883616}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006199999999999983}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 252.54129624516534}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 86.16926806213279}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.797665649996067}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006199999999999983}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.005600000000000049}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0068}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/17/2023, CST 00:05:25", "name": "T1", "unit": "us", "value": 282.880993099718}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 304.48233134988385}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.91038372157329}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 212.56741986049107}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 111.5626802613412}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.97318423784056}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/17/2023, CST 00:05:25", "name": "T1", "unit": "us", "value": 393.2785644230876}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 125.51412235685083}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.678618651338703}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/19/2023, CST 11:44:24", "name": "readout_error", "unit": "", "value": 0.07333333333333336}, {"date": "12/19/2023, CST 11:44:24", "name": "prob_meas0_prep1", "unit": "", "value": 0.05}, {"date": "12/19/2023, CST 11:44:24", "name": "prob_meas1_prep0", "unit": "", "value": 0.09666666666666668}, {"date": "12/19/2023, CST 11:44:24", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 165.2576488001231}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 140.3974662211289}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.907601614162237}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0142}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 154.72428322255163}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 173.28532423585185}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.812272579572292}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.011399999999999966}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.008199999999999985}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 244.86342254754706}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 68.61257555075575}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.837915614134522}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.04069999999999996}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.05920000000000003}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0222}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 65.20163487246568}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 58.64222723289287}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.77664992768686}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01970000000000005}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.024599999999999955}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0148}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 266.75258466015475}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 142.39636204216492}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.91731952468245}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.018899999999999917}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0232}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 155.1422604781733}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 23.98800006216037}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.868221779663039}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01419999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0156}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.012800000000000034}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 226.1462107252187}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 259.47675735862737}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.935543078355102}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.007800000000000029}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 199.23106089572897}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 105.0851338623453}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.063942104401222}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.013000000000000012}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0098}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 226.72506608792318}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 248.6448680167153}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.829436148075398}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.02180000000000004}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0176}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.026000000000000023}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 251.32407630782856}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 19.45819219636159}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.949160933150586}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.02279999999999993}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.020199999999999996}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0254}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 164.65562924760084}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 26.605801980583582}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.999481611359534}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.04159999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0398}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.043399999999999994}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 336.2894009050427}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 214.1198493391422}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8531371803186705}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.01419999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 122.20521873990465}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 211.70054455389175}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.769539075606633}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006000000000000005}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0042}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 159.35986088826357}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 80.58576899433814}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.844172830748867}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.013299999999999979}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0152}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 327.37101830919835}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 55.423427865038875}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.697340549898594}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.011}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.007399999999999962}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 209.4670921722802}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 45.37302802904334}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.784043627033608}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.013000000000000012}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 239.3219716763226}, {"date": "12/18/2023, CST 00:19:03", "name": "T2", "unit": "us", "value": 242.780730588741}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.931196880505171}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0152}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 335.72038584916464}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 216.6178377121477}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.915258202336904}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.01419999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 222.45643957877198}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 247.69321747612452}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.996701307872254}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01079999999999992}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0072}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.014399999999999968}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 246.0862701912271}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 128.18066687606876}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.969616171182534}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01759999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.015599999999999947}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 255.2329600417972}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 124.02685635140077}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8371995908141425}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.011700000000000044}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.01319999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 236.22617710147784}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 185.4722594316865}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.814541296401406}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.00990000000000002}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0106}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 237.29183855054535}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 197.30780885967272}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.927642228473334}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.008499999999999952}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.007}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 271.8843727803156}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 87.8451636769424}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.886925446572925}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 276.7582699925034}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 53.74931354358132}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.971225079478381}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.011700000000000044}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.010600000000000054}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0128}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 170.45913090022808}, {"date": "12/18/2023, CST 00:19:03", "name": "T2", "unit": "us", "value": 134.13122536672407}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.7662263878868085}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.02410000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.03280000000000005}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0154}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 196.2331770517699}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 163.5268980592237}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.793896859645658}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.021599999999999953}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0246}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.01859999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 104.16013691006108}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 114.55318619686179}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.93522771167956}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0154}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 139.4781406714996}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 178.86600639879654}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.041624838124485}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.00990000000000002}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 195.25096176442727}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 164.29159899915666}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8215676745495495}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 253.55310949270114}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 125.644848198542}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.957175558330134}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 276.5017152853944}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 145.69892584243894}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.885002808481919}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.00990000000000002}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.010000000000000009}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 238.76219979459634}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 59.052151905719306}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.113929693166328}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.056499999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0522}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.060799999999999965}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 276.263070469007}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 41.7144601679053}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.7437536739805175}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.03600000000000003}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.03420000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0378}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 232.36931367933192}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 147.51234961093837}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.117719454707772}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.007800000000000029}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 175.80123122145895}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 130.7350065244575}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.898867255642833}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.07909999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0714}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.08679999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 220.2814547475243}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 281.64805331997024}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.788265794239356}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.008600000000000052}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 106.46291028807384}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 99.48137102928679}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.059157898716822}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0174}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 129.16762957927938}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 250.25663711065008}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.979572488957266}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.009800000000000031}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 234.49224502623872}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 110.10383631462405}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.031461171361844}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014899999999999913}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 244.8721836636651}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 53.47607734733496}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.006123554325637}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.008700000000000041}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 208.77592688295135}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 69.31425635795496}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.83736297609918}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.011}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.012800000000000034}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 188.89454816541073}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 73.97948181035474}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.041932925087937}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.04499999999999993}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.015199999999999991}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0748}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 265.93145046204984}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 369.26124104368523}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.643551980831456}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006800000000000028}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 165.09055937258955}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 73.64327088280038}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.863143164862227}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0106}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.008600000000000052}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 184.99855847801746}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 169.470863092349}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.031467705046758}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.020199999999999996}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.026599999999999957}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0138}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 218.33397419376814}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 107.75104266216158}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.930410357499587}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.03859999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.03920000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.038}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/17/2023, CST 00:05:25", "name": "T1", "unit": "us", "value": 223.86143249922276}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 96.43451897771362}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.893606448517069}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 71.15443762065654}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 49.60992030307401}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.790689385665875}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.009600000000000053}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 217.9027666316502}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 123.87823284931699}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.6796636793093125}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.012199999999999989}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.007}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 223.925493821341}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 161.13343969317697}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.104781407804619}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.00649999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.005600000000000049}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 112.18731939483291}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 113.94456611002062}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.898809734760428}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.04360000000000008}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0504}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.036800000000000055}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 159.17252106532038}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 134.46176001597524}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.992092227264161}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_error", "unit": "", "value": 0.06166666666666665}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas0_prep1", "unit": "", "value": 0.07}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas1_prep0", "unit": "", "value": 0.053333333333333344}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 168.2148433338023}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 145.5562286574428}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.099382430190599}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_error", "unit": "", "value": 0.043333333333333335}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas0_prep1", "unit": "", "value": 0.040000000000000036}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas1_prep0", "unit": "", "value": 0.04666666666666667}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 245.53924089325545}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 159.6973281487929}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.956497229582002}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009400000000000075}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 275.5690035134765}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 85.05158090568042}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.905607577959945}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009600000000000053}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0086}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.010600000000000054}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 207.50103163597697}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 243.5503081129661}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.914632295065896}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.03849999999999998}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.049000000000000044}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.028}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 195.9457734763184}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 121.65768748155558}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.912078545021342}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006700000000000039}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0038000000000000256}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 159.4913675306929}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 77.79761204904536}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.964116643083869}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.03049999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.036}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.025000000000000022}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 222.45555957112273}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 127.98734413974091}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.9758315622794544}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0082}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.012599999999999945}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 225.32766324883724}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 117.18234354933948}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.838919837639485}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.015599999999999947}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.01}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 253.9513204182645}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 64.40903695612378}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.747939857775022}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.17579999999999996}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.07399999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.2776}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 306.37052059321314}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 54.56694423045384}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.816200212990008}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 172.5023843247923}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 35.31094914066677}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.942902332906337}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01739999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.021599999999999953}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 197.32703152065886}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 216.85073116445528}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.060109404539938}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0074}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.010600000000000054}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 141.4951354861743}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 143.24572912635418}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.905238692931436}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.006800000000000028}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 216.63139175937357}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 138.90005816444398}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.065311268107414}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.02429999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0362}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 133.49468782830735}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 188.0553682692899}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8098329676048985}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.03289999999999993}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.03520000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0306}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 101.33884828409417}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 89.72592321215255}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.933494218567351}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.007099999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.005}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 120.18510268882436}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 98.41525579256204}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.765547875495684}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.015100000000000002}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.02080000000000004}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 180.28443246383907}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 102.90952636589556}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.9822465626051295}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.007000000000000006}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0058}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 268.9307520204002}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 168.60136487953488}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.878183585499989}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.02180000000000004}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0224}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.021199999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 194.1873112619393}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 107.61818484281548}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.916036661032778}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.023400000000000087}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.026800000000000046}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.02}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 184.15244416071522}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 195.84970673351103}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.056322423308296}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.0250999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.027599999999999958}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0226}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 202.40494865108673}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 287.7830008527226}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.984973866908214}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.040200000000000014}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.038799999999999946}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0416}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 264.1444260860921}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 270.47480535117376}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.830174141166252}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 199.93854996382373}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 185.14880002289013}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.853169425689448}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.016000000000000014}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0128}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 177.49640797291488}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 58.04345721932022}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.002390222605849}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.007299999999999973}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009199999999999986}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 253.6427573924954}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 216.83184518467604}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.032001456080326}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006199999999999983}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0042}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 227.9591245568146}, {"date": "12/19/2023, CST 00:46:19", "name": "T2", "unit": "us", "value": 57.01658995699164}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8224773574147415}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.10250000000000004}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0928}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.11219999999999997}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 269.0948013363879}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 128.81995025867016}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.02802143923056}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.01200000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 126.31228658718365}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 214.09711006136232}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.912728150928263}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 100.02571403064375}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 180.2256011869949}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8331125693698995}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.017000000000000015}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 117.18109090315947}, {"date": "12/19/2023, CST 00:46:19", "name": "T2", "unit": "us", "value": 75.25455531014062}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.7329951702796125}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.006000000000000005}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.004}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 221.3173979784183}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 104.24798516641555}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.802575672367446}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_error", "unit": "", "value": 0.1433333333333333}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas0_prep1", "unit": "", "value": 0.13666666666666666}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas1_prep0", "unit": "", "value": 0.15000000000000002}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 207.7247560515553}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 111.87768984393757}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.8366346879510616}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_error", "unit": "", "value": 0.04166666666666663}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas0_prep1", "unit": "", "value": 0.02666666666666667}, {"date": "12/19/2023, CST 09:24:34", "name": "prob_meas1_prep0", "unit": "", "value": 0.05666666666666664}, {"date": "12/19/2023, CST 09:24:34", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 240.65841211990087}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 104.34302917642198}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.967920842738708}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.018299999999999983}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.014599999999999946}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 141.62897039419389}, {"date": "12/19/2023, CST 00:46:19", "name": "T2", "unit": "us", "value": 175.3047500007487}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.937610826865105}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.01859999999999995}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0188}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.018399999999999972}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 190.3906368435878}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 57.29350626064852}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 5.034371315105765}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.018299999999999983}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.0226}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.014000000000000012}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 321.350833047123}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 219.4187947986621}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.949164896852656}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.014100000000000001}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0188}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 306.011667225523}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 202.44085059828046}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.859136731412358}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.011199999999999988}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 201.9351269885848}, {"date": "12/19/2023, CST 00:46:19", "name": "T2", "unit": "us", "value": 183.69714688884298}, {"date": "12/19/2023, CST 16:20:58", "name": "frequency", "unit": "GHz", "value": 4.908196676849304}, {"date": "12/19/2023, CST 16:20:58", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_error", "unit": "", "value": 0.009000000000000008}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/18/2023, CST 23:36:35", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/18/2023, CST 23:36:35", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002575342105460173}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 7.6230756952652e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023890959824244504}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019018547882099362}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016443233917308968}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00016076114608724055}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015247116173819215}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0008864616910853199}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015768088970819706}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00016192804958082064}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00010893706182984892}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00014644033222786015}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016996287065315836}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003047367785069685}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018758214597150563}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0006484269497853917}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000293883114974924}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018599351902059342}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022148568584108493}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00011365466884554132}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018990167391482328}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002490555978110076}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022149843870670073}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00028867649699996383}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0006122304892780347}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002018336497823236}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0004496488140314281}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000149957207041848}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0008518692667288105}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000352708876260056}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00025220316508110433}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018912710350691675}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022879797013362338}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018833579476515105}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 9.630472870275878e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00028186931645834837}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00022868636884638296}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00037200062711811703}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00040484625408078315}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00017096445996407644}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00035977707014130193}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018052014250722028}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002313767755975341}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001790434032661141}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005267170448333241}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005149697877720077}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002547375823539308}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018426836943102645}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0008166606201398659}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00027281311171976365}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0004647974922585733}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001719380772385964}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001563562833311488}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003141037537808686}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003695060102780358}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019987182218735982}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00017409367784610789}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015628313187441686}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001285331716758656}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00023203565955117513}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0004014416871894147}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005899015366341103}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002472500083246135}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002115121817800008}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00024004913776219482}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019227674762055795}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015011879059163957}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0007223171976367234}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022549519189857232}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020576812974179895}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023640047359213304}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00041617848521337736}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0006065596344282996}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019221398446010233}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00024910821755341826}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00028970085646393183}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015319335919379763}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0003776420928707791}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015477672602910944}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00014848185950679685}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020446385092822515}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00029504103862915056}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00039373428936186793}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00034428490999195856}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015651377743651973}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018991496356140757}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00042383889809077016}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0007689817105867871}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00029116860181799855}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016422336728060989}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018092878121035805}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005470080040638587}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00034601802242039065}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005487073589478596}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.000170457626779767}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018385607614282407}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005358681085092198}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00021166468204903595}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005387619046337892}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00029584905609574165}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00019654473865796598}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0014434089372091356}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0003335319997710106}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00022344835112831773}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022813252783193002}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00021866905402363043}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002921613039581402}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019172259591512166}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001629534549793147}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001864254388746041}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00031278346275643746}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002282385210345901}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020729316010519182}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023252497254438315}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.00022596121950288058}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00019175235643104392}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019287986914669536}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002458941219041895}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.00033710692204574547}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00041702170037642933}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00031973985882905706}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00033833743582101217}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.0004218711214402762}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0026994670579867474}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001439597486873461}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002177615223721716}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.000500288864135838}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002575342105460173}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 7.6230756952652e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023890959824244504}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019018547882099362}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016443233917308968}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00016076114608724055}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015247116173819215}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0008864616910853199}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015768088970819706}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00016192804958082064}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00010893706182984892}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00014644033222786015}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016996287065315836}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003047367785069685}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018758214597150563}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0006484269497853917}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000293883114974924}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018599351902059342}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022148568584108493}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00011365466884554132}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018990167391482328}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002490555978110076}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022149843870670073}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00028867649699996383}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0006122304892780347}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002018336497823236}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0004496488140314281}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000149957207041848}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0008518692667288105}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000352708876260056}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00025220316508110433}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018912710350691675}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022879797013362338}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018833579476515105}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 9.630472870275878e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00028186931645834837}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00022868636884638296}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00037200062711811703}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00040484625408078315}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00017096445996407644}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00035977707014130193}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018052014250722028}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002313767755975341}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001790434032661141}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005267170448333241}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005149697877720077}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002547375823539308}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018426836943102645}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0008166606201398659}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00027281311171976365}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0004647974922585733}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001719380772385964}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001563562833311488}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003141037537808686}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003695060102780358}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019987182218735982}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00017409367784610789}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015628313187441686}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001285331716758656}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00023203565955117513}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0004014416871894147}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005899015366341103}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002472500083246135}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002115121817800008}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00024004913776219482}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019227674762055795}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015011879059163957}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0007223171976367234}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022549519189857232}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020576812974179895}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023640047359213304}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00041617848521337736}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0006065596344282996}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019221398446010233}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00024910821755341826}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00028970085646393183}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015319335919379763}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0003776420928707791}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015477672602910944}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00014848185950679685}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020446385092822515}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00029504103862915056}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00039373428936186793}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00034428490999195856}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015651377743651973}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018991496356140757}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00042383889809077016}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0007689817105867871}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00029116860181799855}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016422336728060989}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018092878121035805}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005470080040638587}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00034601802242039065}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005487073589478596}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.000170457626779767}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018385607614282407}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005358681085092198}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00021166468204903595}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005387619046337892}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00029584905609574165}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00019654473865796598}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0014434089372091356}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0003335319997710106}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00022344835112831773}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022813252783193002}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00021866905402363043}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002921613039581402}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019172259591512166}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001629534549793147}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001864254388746041}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00031278346275643746}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002282385210345901}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020729316010519182}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023252497254438315}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.00022596121950288058}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00019175235643104392}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019287986914669536}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002458941219041895}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.00033710692204574547}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00041702170037642933}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00031973985882905706}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00033833743582101217}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.0004218711214402762}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0026994670579867474}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001439597486873461}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002177615223721716}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.000500288864135838}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002575342105460173}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 7.6230756952652e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023890959824244504}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019018547882099362}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016443233917308968}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00016076114608724055}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015247116173819215}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0008864616910853199}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015768088970819706}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00016192804958082064}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00010893706182984892}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00014644033222786015}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016996287065315836}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003047367785069685}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018758214597150563}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0006484269497853917}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000293883114974924}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018599351902059342}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022148568584108493}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00011365466884554132}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018990167391482328}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002490555978110076}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022149843870670073}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00028867649699996383}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0006122304892780347}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002018336497823236}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0004496488140314281}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000149957207041848}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0008518692667288105}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.000352708876260056}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00025220316508110433}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018912710350691675}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022879797013362338}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018833579476515105}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 9.630472870275878e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00028186931645834837}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00022868636884638296}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00037200062711811703}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00040484625408078315}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00017096445996407644}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00035977707014130193}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018052014250722028}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002313767755975341}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001790434032661141}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005267170448333241}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005149697877720077}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002547375823539308}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018426836943102645}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0008166606201398659}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00027281311171976365}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0004647974922585733}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001719380772385964}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001563562833311488}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003141037537808686}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0003695060102780358}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019987182218735982}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00017409367784610789}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015628313187441686}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001285331716758656}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00023203565955117513}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0004014416871894147}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005899015366341103}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002472500083246135}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002115121817800008}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00024004913776219482}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019227674762055795}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00015011879059163957}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0007223171976367234}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022549519189857232}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020576812974179895}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023640047359213304}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00041617848521337736}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0006065596344282996}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019221398446010233}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00024910821755341826}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00028970085646393183}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015319335919379763}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0003776420928707791}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015477672602910944}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00014848185950679685}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020446385092822515}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00029504103862915056}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00039373428936186793}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00034428490999195856}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00015651377743651973}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00018991496356140757}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00042383889809077016}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0007689817105867871}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00029116860181799855}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00016422336728060989}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018092878121035805}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005470080040638587}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00034601802242039065}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0005487073589478596}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.000170457626779767}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00018385607614282407}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005358681085092198}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00021166468204903595}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0005387619046337892}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00029584905609574165}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00019654473865796598}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0014434089372091356}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0003335319997710106}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00022344835112831773}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00022813252783193002}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00021866905402363043}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002921613039581402}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019172259591512166}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0001629534549793147}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001864254388746041}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00031278346275643746}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0002282385210345901}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00020729316010519182}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00023252497254438315}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.00022596121950288058}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00019175235643104392}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00019287986914669536}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002458941219041895}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.00033710692204574547}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00041702170037642933}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.00031973985882905706}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.00033833743582101217}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.0004218711214402762}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0026994670579867474}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:59:31", "name": "gate_error", "unit": "", "value": 0.0001439597486873461}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/19/2023, CST 00:47:51", "name": "gate_error", "unit": "", "value": 0.0002177615223721716}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/19/2023, CST 01:14:30", "name": "gate_error", "unit": "", "value": 0.000500288864135838}, {"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:21:20", "name": "gate_error", "unit": "", "value": 0.009587853648067746}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:18:17", "name": "gate_error", "unit": "", "value": 0.008890593475677888}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:18:17", "name": "gate_error", "unit": "", "value": 0.021976398827469767}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:18:17", "name": "gate_error", "unit": "", "value": 0.004615670640107983}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:18:17", "name": "gate_error", "unit": "", "value": 0.011420720013966601}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:18:17", "name": "gate_error", "unit": "", "value": 0.006147839461398241}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:18:17", "name": "gate_error", "unit": "", "value": 0.010603988220018179}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:16:18", "name": "gate_error", "unit": "", "value": 0.01705110944185312}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:16:18", "name": "gate_error", "unit": "", "value": 0.007000135252805684}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.008393212427946578}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.009776833520167616}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.007352517788861063}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.008068307709771322}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.007997551198023312}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.010589159207069404}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.0068611178894519564}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.00568016167444782}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.00844480166685177}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.04682019240327409}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.020235375056330968}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.008918092178409276}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.0073030802810369055}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.011286500768144386}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:11:00", "name": "gate_error", "unit": "", "value": 0.00679721018542806}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.0038644305416592473}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.009194205810948097}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.004591329939778871}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.0060164282452723206}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.011505965689024622}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.008597749361271834}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.006035994032049435}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.006226633599404924}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.010003060655802865}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.008746230753601092}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.009248143628985434}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.009002016770749355}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.006022120439533707}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.007417260483392141}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.014244003795398641}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.04751607568454219}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.00605615704827836}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.006525498023698756}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.009504702209813282}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.00879125247662102}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 03:03:34", "name": "gate_error", "unit": "", "value": 0.009733120437970894}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.005321071178603115}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.006858597501033098}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.003246126579452502}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.005549820674050354}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.02410930755088886}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.015143052290943315}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.014902181802775694}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.0066628054369160805}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.017496281297328442}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.013565295754614848}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.0053893805479566514}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.005932257429286741}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.008339571912094501}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.006814675510142115}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.007034474597134771}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.011181644652081879}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.008010340283423095}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.006822250596089041}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.0392192250774302}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.00582343373293176}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.006595055853332227}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.010358184309613355}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:55:54", "name": "gate_error", "unit": "", "value": 0.005167798349692165}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.006656973630644658}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.014407919357097038}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.004265438586352005}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.006005880051059259}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.009510466328594674}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.02623860440545267}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.009266437324961158}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.009073671907007669}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.009368543020843001}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.014643214687177414}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.0067973028118499534}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.005087609368764318}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.004498190335662761}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.01142216926093978}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.006609661901292085}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.009859323542066117}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.008984891669479467}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.015289584546693463}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.005555439257641459}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.009774824077900174}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.007462764355934293}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.006928908952394508}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.010580162339732774}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:48:18", "name": "gate_error", "unit": "", "value": 0.008625111481325581}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.004527978604510541}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.0060542285037796795}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.004122895625389422}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.005472398739124945}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.003303008349060832}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.009803070878099646}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.007964595977902361}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.007218295257114371}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.010218769508008124}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.005156596623282356}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.00494284958449509}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.006262826822094836}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.00872426930600434}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.010724594094309231}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.007407896234946365}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.008032518346079182}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.010339907919941105}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.005121230021639611}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.012242581879435749}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.01030560147670731}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.013514128225738747}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.022959021594404883}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.009982162262752836}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.006331749390584451}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:40:23", "name": "gate_error", "unit": "", "value": 0.014550296669740892}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.004319335731139268}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.003446743313092998}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.01289097986131954}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.005168176259798513}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.0038746185615345374}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.029858445318632548}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.015501390417730104}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.00840190547720393}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.012324091944913296}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.009016907954987163}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.007987944522204554}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.01403683777032172}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.004971357832757428}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.01229124158956918}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.005538911300073501}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.00613055928721401}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.006525985190879019}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.004282236522355987}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.009307051369739971}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.00836784183115949}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.007415599308069093}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.008264445394263492}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.008277068588186248}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.007961906345956421}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.005391026912251434}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 02:32:14", "name": "gate_error", "unit": "", "value": 0.01294897952798632}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/19/2023, CST 16:25:44", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/16/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/19/2023, CST 16:20:58", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/19/2023, CST 16:20:58", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/19/2023, CST 16:20:58", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/19/2023, CST 16:20:58", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_76.json <==
{"qubit_used": [24, 34, 43, 42, 41, 40, 39, 38, 37, 52, 56, 57, 58, 59, 60, 61, 62, 72, 81, 80, 79, 78, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 110, 100, 101, 102, 92, 83, 84, 85, 73, 66, 67, 68, 55, 49, 48, 47, 35, 28, 29, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23], "backend_name": "ibm_brisbane", "backend_version": "1.1.16", "last_update_date": "01/01/2024, CST 01:01:20", "qubits": [[{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 250.58162212063812}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 60.95874348776211}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.721863802696273}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.025900000000000034}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0262}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.025599999999999956}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 245.63689489508002}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 237.43800381329638}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.8151374906825914}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.019100000000000006}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0182}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.020000000000000018}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 45.94357367784624}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 103.99569105100262}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.609662880767674}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01739999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 316.3514841964483}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 213.00213123900573}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.875550718255409}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.024599999999999955}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0392}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 258.164330023762}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 193.18419002329935}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.818124372071029}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.014699999999999935}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0144}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 170.5168011835604}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 183.0174560888897}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.734139898211556}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.005199999999999982}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 184.06505191430685}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 157.56762094769294}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.876221051530572}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.006}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.010800000000000032}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 98.04907918412839}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 140.86424606140864}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.967494232588878}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01770000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.021599999999999953}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0138}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 254.29055147430296}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 175.85846882666073}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.902338897623144}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.007299999999999973}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0074}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 356.7110971530132}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 134.86506125304962}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.987231432698505}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.006800000000000028}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 340.598721062338}, {"date": "12/31/2023, CST 00:25:45", "name": "T2", "unit": "us", "value": 230.56300413687842}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.831540531496259}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01649999999999996}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0152}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.017800000000000038}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 323.4393904087843}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 215.99128153693775}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.972293975491558}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.12490000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.1278}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.122}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 266.6762348055631}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 166.2111504358489}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.936317776940032}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011099999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.011199999999999988}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 310.64606942934245}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 97.07778386289252}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.005802529960237}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.012900000000000023}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.015800000000000036}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 365.28526638649873}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 114.2289986285057}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.903350943950495}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.018199999999999994}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0216}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.014800000000000035}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 268.17801403790645}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 54.43658693984304}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.947915658631794}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 288.58178138493537}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 14.738737245402788}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.960317936005096}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.022599999999999953}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.022399999999999975}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0228}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 372.72011497639414}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 372.90808855717506}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.820805352656377}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.011399999999999966}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0092}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 209.5859751073606}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 130.74291097291407}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.7882510644583185}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.06030000000000002}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.061000000000000054}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0596}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 268.25681441984256}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 77.80609559091891}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.747008329434488}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.054300000000000015}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.06420000000000003}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0444}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 00:12:04", "name": "T1", "unit": "us", "value": 272.51170783644056}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 124.88360302023966}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.862345310371097}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0068}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.015000000000000013}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 297.1970405665871}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 134.2014859804401}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.966469902438306}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 237.04694998569693}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 249.86968623417354}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.038196098264506}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 294.852924661886}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 175.8180042228873}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.844975816088445}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 187.83151661428658}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 157.9355396505169}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.10080401786994}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.1864}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.048}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.3248}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 266.7294114059807}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 11.46765594594532}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.945148756623974}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.013399999999999967}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0124}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 98.68033212214847}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 216.6562619664306}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.854108914057821}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.016}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 147.71613978576235}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 180.43323921696657}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.747623489078668}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.056499999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0612}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.05179999999999996}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 210.89084367687238}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 112.0452824358207}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.9944140198519085}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.035600000000000076}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.017000000000000015}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0542}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/30/2023, CST 00:05:21", "name": "T1", "unit": "us", "value": 354.24741865542813}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 239.14778992935638}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.6286296432612275}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.028999999999999915}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0386}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.019399999999999973}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 333.1023979742782}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 58.920778297122006}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.7329641814476275}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008700000000000041}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 235.06626470369508}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 95.34877238145133}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.797667830742412}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.005600000000000049}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.005800000000000027}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 222.34177165368854}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 144.8663551033106}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.910377597996705}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008900000000000019}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.011199999999999988}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 281.0957589066644}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 121.45684168000797}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.973182952860117}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 303.84921900245195}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 135.2609862324136}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.678634572607478}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.030299999999999994}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0306}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.030000000000000027}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 77.38816743634261}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 95.28513297445414}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.9076066611461515}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0136}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.012800000000000034}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 250.52690554179645}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 204.66765383915683}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.812267998236106}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011099999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.013}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.009199999999999986}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 239.1911897458574}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 88.14805439523326}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.83791603144422}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.006000000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 178.58916476597358}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 121.49012163018433}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.776680495381357}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.016899999999999915}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01959999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0142}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 295.051096161834}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 115.26843300836313}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.917367865862851}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.012800000000000034}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0116}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.014000000000000012}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 266.93888233661215}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 22.927844656972653}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.868229282374288}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.03939999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0372}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.04159999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 224.61807498523137}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 242.0709584682238}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.935544288743596}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.044399999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.04400000000000004}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0448}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 201.43186004282433}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 122.49451822191057}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.063955213151467}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.012899999999999912}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.007199999999999984}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0186}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 263.18838227249995}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 161.50138655893267}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.829427381628075}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.02059999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.022}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.019199999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 225.92794062288482}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 20.067311868649078}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.9491628838498}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01639999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.016599999999999948}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0162}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 245.43308553997963}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 26.479955799096718}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.999415951891166}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.03720000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0408}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.03359999999999996}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 209.72748456637274}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 208.6425210388956}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.853132361046382}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008499999999999952}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.007399999999999962}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 162.32242832149745}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 156.0102758368867}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.769537351014633}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.00550000000000006}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.007199999999999984}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0038}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 206.3230377191956}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 85.39420990578323}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.844175777287316}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.013299999999999979}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.015599999999999947}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 404.55996342783163}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 49.46567697203855}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.697350317112903}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0118}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.006399999999999961}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 262.9638746213927}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 40.911181322133835}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.784040298469334}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01990000000000003}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.014599999999999946}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0252}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 177.58061097525547}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 268.36949234303376}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.9311917701710195}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.0121}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01319999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 42.15133087081411}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 73.3480055584476}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.915257208095784}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0092}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.012599999999999945}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 186.42303727658285}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 214.60935102022998}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.996713426061959}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.015499999999999958}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0184}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.012599999999999945}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 269.77048939188654}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 117.60539530827648}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.969621635685309}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.018199999999999994}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.02200000000000002}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0144}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 228.9153314195113}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 111.12622780699341}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.837195742834837}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01100000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 283.7411925329583}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 183.8565268369757}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.814533185558865}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 221.3826159196084}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 194.7033167562671}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.927642190732504}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.021199999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.027200000000000002}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0152}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 303.67142486976286}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 75.98561574102386}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.886924687814149}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.21609999999999996}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.1932}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.239}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 244.14728191500498}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 56.09472177186543}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.9712449601700985}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.04820000000000002}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0374}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.05900000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 217.71738104769673}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 99.98027458566608}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.766210809262456}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.04069999999999996}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.022399999999999975}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.059}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 114.04304373311368}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 181.21752900907794}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.793923635717625}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.21709999999999996}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.189}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.24519999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 203.60695719876105}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 147.05913745498728}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.935226934127036}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.013399999999999967}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 170.54343976986223}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 214.8264088380357}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.041624718527448}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.019300000000000095}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01880000000000004}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0198}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 168.32505425077667}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 151.52669386878023}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.821575277292681}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.009600000000000053}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 224.75227454253402}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 107.22289669926526}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.957171830024868}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011700000000000044}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0126}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.010800000000000032}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 229.60189401294429}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 146.9295244550363}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.885007123495327}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.02180000000000004}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0316}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 146.5173779398143}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 166.12816803812132}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.113932222072828}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.056599999999999984}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.053200000000000025}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.06}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 119.72574221161699}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 38.18423118449198}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.743725948481938}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.02950000000000008}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.03300000000000003}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.026}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 228.39836891313365}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 145.46258366952804}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.11775520197533}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0082}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.013599999999999945}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 150.90092120630274}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 180.23442549362196}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.898873240659736}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.0696}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0684}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.07079999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 284.39791959776755}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 320.55818858074343}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.78826412898104}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011800000000000033}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0142}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 105.42379622342209}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 89.5784746799441}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.059177390329242}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.040899999999999936}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0446}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.03720000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 265.7741900920962}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 245.6600861789386}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.9795823792045}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0096}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.010000000000000009}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 177.15120702663538}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 104.15740404413316}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.031457621101668}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.012800000000000034}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.014}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011600000000000055}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 136.64805331462142}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 54.45277826879878}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.006121473055534}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009400000000000075}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 250.69477191069547}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 38.29388769701061}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.837356580786608}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0128}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 238.49821830449216}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 102.44784513198272}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.041934867650603}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.04520000000000002}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0252}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0652}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 161.57438563110043}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 252.19160116339634}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.643552417551151}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.006900000000000017}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 266.2805750757682}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 62.607657945470784}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.863146721822232}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011600000000000055}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 178.32393980211836}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 175.08273059837416}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.031464359488122}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01980000000000004}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.018000000000000016}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0216}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/28/2023, CST 23:58:44", "name": "T1", "unit": "us", "value": 105.0807074690839}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 185.24689330042372}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.930402166195026}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.03959999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.03759999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0416}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 295.9670915765148}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 251.85798235360286}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.893607847582893}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.017100000000000004}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0162}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 181.25570394926433}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 64.54029024509283}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.790683052152575}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0128}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.006199999999999983}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 199.47165279485068}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 158.0993755098494}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.679668087495246}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008399999999999963}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.009}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 263.3186680107693}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 190.62083562383305}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.10477889042647}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009700000000000042}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0106}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 166.13075742205436}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 152.07205972686046}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.898815657833406}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.039000000000000035}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.040200000000000014}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0378}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 203.34901205681234}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 176.83246020961136}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.992095276151742}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.0252}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0322}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.018199999999999994}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 211.45391150212103}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 148.4912563378904}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.099379772382929}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.007800000000000029}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 299.6222376668309}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 179.71157784584142}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.956486846160024}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 174.70960463023542}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 78.29941173523329}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.905602869195309}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009800000000000031}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.008199999999999985}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 259.6405654486924}, {"date": "12/31/2023, CST 00:41:49", "name": "T2", "unit": "us", "value": 252.15824974673689}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.914628828187885}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.03170000000000006}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.044399999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.019}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 129.67455758489237}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 84.19192176995124}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.912099773649626}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.005700000000000038}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0072}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0041999999999999815}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 132.53231021485192}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 80.8940099602607}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.9641174067927984}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.03600000000000003}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.037}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.03500000000000003}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 177.89724861111264}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 138.05824777531024}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.975828726947922}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.012299999999999978}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.013}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.011600000000000055}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 295.95801731762}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 117.37808877497777}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.838914619214959}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 353.8301040164862}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 84.56621871179082}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.747936498822346}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.04899999999999993}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.053200000000000025}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0448}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 191.6771382910723}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 109.53702562168168}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.816199754712724}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.007400000000000073}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 167.8339500109306}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 30.02099083013718}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.942903325863582}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.016599999999999948}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 139.68354197612578}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 195.71531199808894}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.0601137677208055}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0076}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 168.52593872419928}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 171.03906351475888}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.905293730710255}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.013}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.013399999999999967}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 194.5195113184179}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 193.2495348041016}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.065318103495191}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.02529999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.008199999999999985}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0424}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 149.35043518083583}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 153.37738875218946}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.809834548591}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.04279999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.04620000000000002}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0394}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 46.98409073637417}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 63.462435224078604}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.933514249977078}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008099999999999996}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 261.04014354014936}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 80.71010327242637}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.765557498467023}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.020000000000000018}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0214}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 213.2094309865521}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 79.13986720802951}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.982251564330211}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.006699999999999928}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.007199999999999984}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 239.27130773440422}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 219.49450476939555}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.878182735327742}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.01959999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 91.93265557720052}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 87.93470488578737}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.916037337479288}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.027900000000000036}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.03720000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0186}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 167.90150076474407}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 165.53669973782155}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.056315447081022}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.023500000000000076}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0262}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0208}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 73.91864659061143}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 129.78567231715132}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.984986630867889}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.030200000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.03839999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.022}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 216.25850582772688}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 36.33939940759461}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.830171918417756}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01079999999999992}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01319999999999999}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 217.57450854575643}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 289.06914590682527}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.8531732891980806}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.012799999999999923}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 133.47871816850358}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 55.491140830040806}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.002380225283882}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.006399999999999961}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 278.85695787174984}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 224.29768471581}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.03200695057416}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 215.3278440782962}, {"date": "01/01/2024, CST 00:43:23", "name": "T2", "unit": "us", "value": 53.01145123793129}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.822473806453922}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.11959999999999993}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.116}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.12319999999999998}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 194.61137097366228}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 124.78361786166015}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.028023785371798}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.012800000000000034}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0102}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 287.9627515841534}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 236.09968917546072}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.912730029136883}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.009300000000000086}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 150.75110608846427}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 116.91517854254715}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.833110532306316}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.016199999999999992}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.01539999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.017}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 210.57568644155583}, {"date": "01/01/2024, CST 00:43:23", "name": "T2", "unit": "us", "value": 180.13616830338466}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.732996656529757}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.006099999999999994}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.00660000000000005}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0056}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 212.80798190675077}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 121.67898913207894}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.802621247027266}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.3022}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.3066}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.29779999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 204.6907619254146}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 152.495837143178}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.836633263711227}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.14539999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.1472}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.14359999999999995}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 95.08869665105863}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 153.49450437656145}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.967926282733182}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.017099999999999893}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0186}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.015599999999999947}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 189.18718002155276}, {"date": "01/01/2024, CST 00:43:23", "name": "T2", "unit": "us", "value": 262.81155142061925}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.937577242505979}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.01639999999999997}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0168}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.016000000000000014}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 174.22151775089503}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 157.05224185351605}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 5.034383096723697}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.013700000000000045}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.0164}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 00:15:28", "name": "T1", "unit": "us", "value": 191.78066236505154}, {"date": "01/01/2024, CST 00:23:20", "name": "T2", "unit": "us", "value": 102.28789719448218}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.949081889669116}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008299999999999974}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 86.97056557193322}, {"date": "01/01/2024, CST 00:07:51", "name": "T2", "unit": "us", "value": 124.74995254329858}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.859130526785652}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.011299999999999977}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.014399999999999968}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/31/2023, CST 23:56:30", "name": "T1", "unit": "us", "value": 94.563105945621}, {"date": "01/01/2024, CST 00:43:23", "name": "T2", "unit": "us", "value": 137.92945255674792}, {"date": "01/01/2024, CST 01:01:20", "name": "frequency", "unit": "GHz", "value": 4.908242547920366}, {"date": "01/01/2024, CST 01:01:20", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_error", "unit": "", "value": 0.008499999999999952}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas0_prep1", "unit": "", "value": 0.011600000000000055}, {"date": "12/31/2023, CST 23:32:40", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/31/2023, CST 23:32:40", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000196569895443928}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016820261434312146}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003919753207108985}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013963468758573414}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00018321558459187903}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001213484485797192}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00013136936828736008}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029682816355454714}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017247131699907567}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014554212344919642}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00016771620407959027}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002053424203890301}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001462547376399232}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002262055665935451}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018764969862706843}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020189540781717278}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0006600007817995301}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014722016232437358}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020725325464077604}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007979866532535633}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002782508494033801}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021767433042506248}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00028426885941912724}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001879439709933075}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001613060307862836}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00040589362500474143}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023306466379329917}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001389515318954413}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020763588469163079}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012474083034473354}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00021891723390732136}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005244294718215626}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002943200532791466}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022845361462825562}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019411912394832356}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003576823660004404}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018450867856349175}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00016292271516862684}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023692402714526695}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020355962617076313}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019502781774135097}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00010044723052045951}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028851680491233107}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00011724035036377708}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028087365743216703}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000366585025070638}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029765977633136733}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001956856073646515}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022875336820705423}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00033427523660221594}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00038193268386663056}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017790490194471441}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004038353935417652}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0024231043975195036}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022554078620142865}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003272276189043644}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001347956098366316}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017100872923274602}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002242646995048877}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021755841629953704}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0004640176326651369}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00031471921736845324}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00021506497159959977}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019826579925082266}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001684862956380091}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002198206749223083}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00018065993537998327}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016546473931203858}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.001164733434474018}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022042410675653383}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029453045690215867}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 8.902093461719926e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00044089405343922895}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002627051765103117}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004236078304689239}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003361155516812249}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014552139473973303}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00035867133261980206}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014646533777106505}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001994173906835529}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020489428889355842}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002879775106135436}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014393736524957078}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029912802572186443}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014307537253410222}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000253498848007132}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021489135100885755}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0006349137940246951}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023878191235935953}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017988712279999692}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017069614330192926}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003393035199701187}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017540861286912218}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005107649617254995}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023635863450744603}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022855859382777497}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023937361054709183}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022291378946003005}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0005812821729807928}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002354924633692426}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003239325956228373}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022905950153878486}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00012408650194826082}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003589610048451576}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003643464410110173}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007105749814638267}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00014764202048049707}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002466785588431858}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001879747171548739}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012263108903942834}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022473789655899718}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013949337277070629}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021428832452793898}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00033330377208035664}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0001754859359862379}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002133573369362579}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001316652840703141}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00022039147572369615}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.00021032654142575034}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00032384987706942487}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00026270047182943304}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000381467833740018}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.002050099879651549}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001960603529510618}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018860944726496368}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029060476210005366}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0003543880942956562}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_error", "unit": "", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000196569895443928}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016820261434312146}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003919753207108985}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013963468758573414}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00018321558459187903}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001213484485797192}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00013136936828736008}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029682816355454714}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017247131699907567}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014554212344919642}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00016771620407959027}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002053424203890301}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001462547376399232}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002262055665935451}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018764969862706843}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020189540781717278}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0006600007817995301}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014722016232437358}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020725325464077604}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007979866532535633}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002782508494033801}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021767433042506248}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00028426885941912724}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001879439709933075}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001613060307862836}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00040589362500474143}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023306466379329917}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001389515318954413}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020763588469163079}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012474083034473354}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00021891723390732136}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005244294718215626}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002943200532791466}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022845361462825562}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019411912394832356}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003576823660004404}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018450867856349175}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00016292271516862684}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023692402714526695}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020355962617076313}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019502781774135097}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00010044723052045951}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028851680491233107}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00011724035036377708}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028087365743216703}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000366585025070638}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029765977633136733}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001956856073646515}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022875336820705423}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00033427523660221594}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00038193268386663056}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017790490194471441}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004038353935417652}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0024231043975195036}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022554078620142865}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003272276189043644}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001347956098366316}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017100872923274602}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002242646995048877}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021755841629953704}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0004640176326651369}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00031471921736845324}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00021506497159959977}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019826579925082266}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001684862956380091}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002198206749223083}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00018065993537998327}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016546473931203858}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.001164733434474018}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022042410675653383}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029453045690215867}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 8.902093461719926e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00044089405343922895}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002627051765103117}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004236078304689239}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003361155516812249}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014552139473973303}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00035867133261980206}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014646533777106505}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001994173906835529}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020489428889355842}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002879775106135436}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014393736524957078}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029912802572186443}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014307537253410222}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000253498848007132}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021489135100885755}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0006349137940246951}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023878191235935953}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017988712279999692}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017069614330192926}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003393035199701187}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017540861286912218}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005107649617254995}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023635863450744603}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022855859382777497}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023937361054709183}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022291378946003005}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0005812821729807928}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002354924633692426}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003239325956228373}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022905950153878486}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00012408650194826082}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003589610048451576}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003643464410110173}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007105749814638267}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00014764202048049707}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002466785588431858}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001879747171548739}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012263108903942834}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022473789655899718}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013949337277070629}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021428832452793898}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00033330377208035664}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0001754859359862379}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002133573369362579}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001316652840703141}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00022039147572369615}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.00021032654142575034}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00032384987706942487}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00026270047182943304}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000381467833740018}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.002050099879651549}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001960603529510618}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018860944726496368}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029060476210005366}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0003543880942956562}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000196569895443928}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016820261434312146}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003919753207108985}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013963468758573414}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00018321558459187903}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001213484485797192}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00013136936828736008}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029682816355454714}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017247131699907567}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014554212344919642}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00016771620407959027}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002053424203890301}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001462547376399232}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002262055665935451}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018764969862706843}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020189540781717278}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0006600007817995301}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014722016232437358}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020725325464077604}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007979866532535633}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002782508494033801}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021767433042506248}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00028426885941912724}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001879439709933075}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001613060307862836}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00040589362500474143}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023306466379329917}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001389515318954413}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020763588469163079}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012474083034473354}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00021891723390732136}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005244294718215626}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002943200532791466}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022845361462825562}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019411912394832356}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003576823660004404}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018450867856349175}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00016292271516862684}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023692402714526695}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00020355962617076313}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019502781774135097}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00010044723052045951}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028851680491233107}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00011724035036377708}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00028087365743216703}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000366585025070638}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00029765977633136733}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001956856073646515}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022875336820705423}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00033427523660221594}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00038193268386663056}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017790490194471441}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004038353935417652}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0024231043975195036}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022554078620142865}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003272276189043644}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001347956098366316}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017100872923274602}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002242646995048877}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021755841629953704}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0004640176326651369}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00031471921736845324}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00021506497159959977}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00019826579925082266}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001684862956380091}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002198206749223083}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00018065993537998327}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00016546473931203858}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.001164733434474018}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022042410675653383}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029453045690215867}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 8.902093461719926e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00044089405343922895}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002627051765103117}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0004236078304689239}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003361155516812249}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014552139473973303}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00035867133261980206}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014646533777106505}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001994173906835529}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00020489428889355842}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002879775106135436}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014393736524957078}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029912802572186443}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00014307537253410222}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000253498848007132}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021489135100885755}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0006349137940246951}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00023878191235935953}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00017988712279999692}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017069614330192926}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003393035199701187}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00017540861286912218}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0005107649617254995}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023635863450744603}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022855859382777497}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00023937361054709183}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022291378946003005}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0005812821729807928}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002354924633692426}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003239325956228373}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022905950153878486}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00012408650194826082}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0003589610048451576}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0003643464410110173}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0007105749814638267}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00014764202048049707}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0002466785588431858}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001879747171548739}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00012263108903942834}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00022473789655899718}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00013949337277070629}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00021428832452793898}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00033330377208035664}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0001754859359862379}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0002133573369362579}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.0001316652840703141}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00022039147572369615}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.00021032654142575034}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00032384987706942487}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00026270047182943304}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.000381467833740018}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.002050099879651549}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.0001960603529510618}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:14:26", "name": "gate_error", "unit": "", "value": 0.00018860944726496368}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "01/01/2024, CST 00:46:12", "name": "gate_error", "unit": "", "value": 0.00029060476210005366}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/31/2023, CST 01:29:41", "name": "gate_error", "unit": "", "value": 0.0003543880942956562}, {"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:19:10", "name": "gate_error", "unit": "", "value": 0.005208778876560682}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:15:41", "name": "gate_error", "unit": "", "value": 0.009340874809846106}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:12:20", "name": "gate_error", "unit": "", "value": 0.006226038360765268}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:12:20", "name": "gate_error", "unit": "", "value": 0.017696947675038738}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:12:20", "name": "gate_error", "unit": "", "value": 0.008822339153825604}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:12:20", "name": "gate_error", "unit": "", "value": 0.006357028909642154}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:12:20", "name": "gate_error", "unit": "", "value": 0.010302437453968138}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:12:20", "name": "gate_error", "unit": "", "value": 0.007305960155005231}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:12:20", "name": "gate_error", "unit": "", "value": 0.007230056039679383}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:10:21", "name": "gate_error", "unit": "", "value": 0.006335971074273639}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:10:21", "name": "gate_error", "unit": "", "value": 0.016774843452012606}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.005503062527962538}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.011726313418836287}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.009414723539458325}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.006829846892407232}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.008626890844384505}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.011287290012211154}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.004627321258645234}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.008429820159415485}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.010902190161272057}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.010282237234472191}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.014028008591484259}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.007747608680307577}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.007789076224880287}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 03:05:05", "name": "gate_error", "unit": "", "value": 0.0055079115690988}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.004887718562107152}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.006536609829460888}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.006669959711307821}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.003792753878561178}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.008427896569350696}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.009007772224364496}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.004930742761452445}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.01620788722986194}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.008478987224825985}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.013558113597358895}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.007090210770330285}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.012487147393750841}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.00563548626723917}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.009522855520032791}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.008980212632850426}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.007829957284769706}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.007260805536052212}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.007219612912721218}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.008698314547717745}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:58:05", "name": "gate_error", "unit": "", "value": 0.01824426038617405}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.0042830314428086436}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.006845096262473344}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.0040521133412586285}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.005145074875824357}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.023765182384610145}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.004741477648717712}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.008907492031344721}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.006064124922085967}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.012322783542924626}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.013533001033406267}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.014492234901744644}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.004681965092024565}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.011326331375428489}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.006061112610102837}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.006298620883820938}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.006156394025547962}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.0073570706406060615}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.007002367492401657}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.014995160802786567}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.006562692938263365}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.007376521836941041}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.007757364071105277}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:50:19", "name": "gate_error", "unit": "", "value": 0.005362732127961289}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.011650355970075466}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.005346973318706899}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.0076959207352438885}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.005948807211343582}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.004746843083532765}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.008559867910259839}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.005805158926702081}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.0057530266202152625}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.00574963265271769}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.008311028301582951}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.010704455392378603}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.008561037396734333}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.005942554328167926}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.010919926024875293}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.0053441001549880685}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.006923457538655559}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.0065065108475285405}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.007565432611710388}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.006598205672746327}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.006320905673989269}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.005230427321831238}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.009107327094353246}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.00724291334420854}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:42:21", "name": "gate_error", "unit": "", "value": 0.012106425832773632}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.0110606724605955}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.005062235282864425}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.006076908933004055}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.00549846301725293}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.014100021013320696}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.005617883926589434}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.008297863967084068}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.004992396333534765}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.007384801718913786}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.004339476498201905}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.007323445709133097}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.007669446391432327}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.0056063248940660115}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.015856982146967402}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.005685212263394218}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.009583574458366495}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.006448293933849769}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.005053728172310312}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.005261606601217356}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.007481119675923187}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.007674488117434902}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.025829473636861444}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.007472905081996051}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.006757271298989953}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:34:08", "name": "gate_error", "unit": "", "value": 0.0238362499436712}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.00559151309886699}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.005440641854835115}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.006086464110128503}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.007180511139296353}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.02135211331246928}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.020821791602651712}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.007244345261049556}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.0054000203748074405}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.005918109122841714}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.015549911745182443}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.007107046528172817}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.01149831988949973}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.00740575030781504}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.01591780303350737}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.006141915692687155}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.005953053687677401}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.0057685943534913076}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.004919887813263996}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.0056004346327672705}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.005702833292023035}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.006020952359160031}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.007742511999536877}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.0071200822991693835}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.007342899722667745}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.004651707072896527}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/31/2023, CST 02:24:42", "name": "gate_error", "unit": "", "value": 0.008989748197124753}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "01/01/2024, CST 01:05:44", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/29/2023, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 252}], "name": "ecr93_87"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "01/01/2024, CST 01:01:20", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "01/01/2024, CST 01:01:20", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "01/01/2024, CST 01:01:20", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "01/01/2024, CST 01:01:20", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_calibration_demo_84.json <==
{"qubit_used": [83, 82, 81, 80, 79, 91, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 112, 126, 125, 124, 123, 122, 121, 120, 119, 118, 117, 116, 115, 114, 109, 96, 95, 94, 90, 75, 76, 77, 71, 58, 57, 56, 52, 37, 38, 39, 33, 20, 19, 18, 14, 0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 17, 30, 31, 32, 36, 51, 50, 49, 48, 47, 46, 45, 54, 64, 65, 66, 73, 85, 84], "backend_name": "ibm_brisbane", "backend_version": "1.1.15", "last_update_date": "12/21/2023, CST 13:00:54", "qubits": [[{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 308.977068059139}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 81.36596555463328}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.721868846854129}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31197865973435573}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.0232}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0224}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.02400000000000002}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 393.95784929555765}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 285.44854182452207}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.815125436702212}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3097440319777085}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.02180000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0208}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.022800000000000042}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 257.9437591751696}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 53.07181073893959}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.609665590514352}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3090875180776862}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010800000000000032}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 247.76459534665835}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 323.8030600537686}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.875549132832211}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30968652168552707}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.024399999999999977}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.011399999999999966}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0374}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 298.3881645474019}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 229.5191735200067}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.818121874510574}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3103713081153928}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.015199999999999991}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.014800000000000035}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0156}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 285.90153912666136}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 144.24240921241127}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.7341492339207845}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3114518235315779}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.007500000000000062}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0048}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 302.695298887978}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 185.67357200766196}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.876215664453463}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30918835047116894}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.007}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 33.62450645968545}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 42.94016001477113}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.967499520610883}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30745739300983294}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.024399999999999977}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.03539999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0134}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 387.63923441951835}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 234.9315943851284}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.902335947951393}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30837827664687645}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011099999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0098}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.012399999999999967}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 371.76791629128735}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 187.13296707783906}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.987230361919421}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3080310587566364}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.006899999999999906}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.00539999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 340.12835082482883}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 200.6307006241869}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.831536277676684}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3097434424405673}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.018199999999999994}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0184}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.018000000000000016}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 184.58573836293547}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 188.71215673371114}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.972301006874506}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.307214316560019}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.08309999999999995}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0842}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.08199999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 301.7860153225706}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 166.86851355724227}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.936315876716007}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3079608272575031}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.019399999999999973}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0252}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 350.34696283425205}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 91.90260004563761}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.005805265797981}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3067650398842775}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 232.57840491252054}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 106.8171709176497}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.9033485145113875}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.308419961199297}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.016899999999999915}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.018399999999999972}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 275.270846305586}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 56.409277402182624}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.947918207827407}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.308052427832017}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0188}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 212.561468947986}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 16.46237333062164}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.9603012056012945}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3076594514774509}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.017000000000000015}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.017000000000000015}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.017}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 335.4720491792247}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 283.34334486016957}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.820814487613346}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30970435909943395}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01739999999999997}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0222}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 220.31405786138635}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 92.76260733883971}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.78824963702948}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31063598977187784}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.02499999999999991}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.02639999999999998}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0236}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 397.9291034474167}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 97.79115111660853}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.74700866551686}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31072395279331844}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.025599999999999956}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.027599999999999958}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0236}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 274.59873680082865}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 195.17834960761442}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.862341545890371}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3090978906556921}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.009399999999999964}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 273.3602895373452}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 111.18112812229565}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.966465432197053}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30694839478531033}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.00770000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.006000000000000005}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 300.8674890624095}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 195.8161262915633}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.038194830633555}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3065535436677073}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.0121}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0144}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 63.33617362490939}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 37.545073129767054}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.844967612894508}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.309395699354676}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011500000000000066}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0158}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 112.35419548676845}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 104.98710439951398}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.100435957839397}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3054983979252499}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.29899999999999993}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.2742}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.3238}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 293.12797405399033}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 181.0846092483335}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.945157076167685}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3084275156167526}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.009199999999999986}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.00539999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.013}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 213.75714770536982}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 92.50218765636485}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.854111956302138}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30976922795032275}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.009099999999999997}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 206.83257628955087}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 221.01591301929926}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.747646463812097}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31027519414312993}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.05679999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0582}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.055400000000000005}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 269.87567403299164}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 92.82589162785742}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.994408852048855}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3073714140177614}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.029900000000000038}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0514}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/18/2023, CST 00:07:41", "name": "T1", "unit": "us", "value": 337.9996669944689}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 107.1210495688916}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.628633560155786}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3122408870668324}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01869999999999994}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0196}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.017800000000000038}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 115.4420042148906}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 69.7538487012857}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.732972429835986}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31090012417705765}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.005299999999999971}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.006199999999999983}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0044}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 251.15901182172783}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 83.35682019126922}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.797668972829956}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31025628620305007}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.006899999999999906}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.006399999999999961}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0074}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 319.0774365793333}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 337.1772873957679}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.910384934273128}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3078794303810588}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.012899999999999912}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0174}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 231.36155756972897}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 103.95278206723019}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.973184841578143}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3075486854907048}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 367.8910992468538}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 115.25305341929379}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.678621603421655}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3124338462946453}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.025600000000000067}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0244}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.026800000000000046}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 219.32961586006172}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 138.9226348672158}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.907603035979599}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.308301773576246}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0146}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.014399999999999968}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 154.72428322255163}, {"date": "12/19/2023, CST 00:27:07", "name": "T2", "unit": "us", "value": 173.28532423585185}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.81226856024215}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31175120998201256}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.011}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 111.38026697539023}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 88.02997219716757}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.837915934056918}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30886995110205334}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010299999999999976}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.012199999999999989}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 59.589337588794685}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 81.00856552694553}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.776650480939009}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31016511917022377}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.02400000000000002}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.012}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 121.31987130521112}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 126.75151725008669}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.9173166715311565}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30824769981735706}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011199999999999988}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0112}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 314.98090986607826}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 23.173582398637535}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.86815568238234}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30859152479413265}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.012399999999999967}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0134}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 240.95868423331973}, {"date": "12/19/2023, CST 00:12:21", "name": "T2", "unit": "us", "value": 259.47675735862737}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.935545463245283}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30862641143413133}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.006399999999999961}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0096}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 221.08188932002753}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 117.99887279202167}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.063950613426863}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3066601274184393}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01090000000000002}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.008000000000000007}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0138}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 308.59255352382365}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 266.6034107519621}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.8294349143325155}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3101290706249939}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.022399999999999975}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0222}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.022599999999999953}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 282.1902394042682}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 20.185289517331803}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.949156361861809}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3085061819189273}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.021299999999999986}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.016000000000000014}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0266}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 306.5562368527446}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 25.903590653836037}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.999422371204398}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.35905492913025383}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.04289999999999994}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0442}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.04159999999999997}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 259.24847090896907}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 179.90317046240244}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.853137147977609}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3093752065131216}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.014499999999999957}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.016000000000000014}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.013}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 178.84061279125476}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 171.3356179379581}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.769540840803341}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3109329882546267}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.009400000000000075}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 330.07090299630005}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 105.34465298494617}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.84417328634974}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3101551740988557}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.017299999999999982}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.02100000000000002}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 398.8746772048697}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 48.486498678161624}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.697347983561446}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.312183453636997}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 217.65528833236235}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 47.303936684501274}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.784046308112029}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31049210238863767}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.015000000000000013}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 143.98167178309996}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 248.10131423207193}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.931198879135425}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3079514036835037}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 247.32641283349201}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 169.79896015985912}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.915265745577907}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30801090653647334}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.007900000000000018}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0086}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.007199999999999984}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 303.41537609971}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 298.98509738867983}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.996708701144854}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30683792833129964}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01419999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0062}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.022199999999999998}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 146.48726379598193}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 109.88890031237396}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.96961181695635}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3069935236147513}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.018000000000000016}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.023}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.013000000000000012}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 278.2754236804397}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 120.69370149614751}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.837193777856672}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31038048092010345}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011099999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.012800000000000034}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 352.42020958020015}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 154.6509127397431}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.814537727699253}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30974571553277236}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010599999999999943}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.012800000000000034}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 288.09539261182715}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 165.97201370155094}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.927645808807162}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30778611849622645}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011399999999999966}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.011399999999999966}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 296.9399740521423}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 81.51010751545574}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.886920497564394}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30930018015034827}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.010800000000000032}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 288.5636016925524}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 54.84301483010789}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.971221276069452}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30762691104199297}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01089999999999991}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0114}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 221.9239960973689}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 105.76196983320882}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.76621748835512}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31054248475500074}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.02400000000000002}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.03080000000000005}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0172}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 286.69047237325736}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 148.19469500232125}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.793889857457364}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.29056402780855567}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.019000000000000017}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.021}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.017000000000000015}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 271.467440482448}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 175.4584321380513}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.935224351774321}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3079921198487331}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.012499999999999956}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.012399999999999967}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0126}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 217.13194547432883}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 168.9355748009507}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.041630604516509}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30694631371315323}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01079999999999992}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.01319999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 157.84637013950137}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 145.18246632131576}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.821556781407576}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30967161679000116}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008700000000000041}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 75.45076138967926}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 75.5559072731996}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.957171815241063}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3075262411046977}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.012}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 308.55190008628267}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 164.8018565787522}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.885004958076926}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3091067496263565}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011400000000000077}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.011}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.011800000000000033}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 209.35383066704756}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 93.2526265996948}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.113928174201982}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3058889857295697}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.056400000000000006}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.052200000000000024}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0606}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 311.5049949082517}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 39.61341578222131}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.7437503340837806}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31111458963233274}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.03590000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.03620000000000001}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0356}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 196.97234984187295}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 152.2590451441601}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.117716241640296}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3044028997353383}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0078}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 159.66253667135658}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 147.20065876207906}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.898853888244377}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3082399407301921}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.07779999999999998}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0786}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.07699999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 166.81443980118658}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 322.55328338360795}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.7882686287816405}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3094663460422399}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.013900000000000023}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0182}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.009600000000000053}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 90.03399935223223}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 75.75157152014407}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.05915523997368}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.2985458699744989}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01319999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0154}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.01100000000000001}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 220.32510442839202}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 175.82860252821447}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.979570582808831}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.307607369486609}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.009500000000000064}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.010199999999999987}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 231.8249039665983}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 101.04102112761834}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.031456767859028}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3067427013413316}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.020100000000000007}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.03200000000000003}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0082}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 245.74323633129455}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 53.82689348490626}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.006124017560134}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30673349842246334}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010099999999999998}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.008600000000000052}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0116}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 208.77592688295135}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 67.87076560505119}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.837362589603311}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30948286299394656}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008900000000000019}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0108}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.007000000000000006}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 292.06197729448866}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 80.92544956236122}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.041934220978924}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30723078653018854}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.04300000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.014800000000000035}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0712}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 250.1979861829613}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 285.46780875174744}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.643552206439387}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31230747337772335}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.00770000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.009000000000000008}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0064}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 311.69151902840235}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 52.25159380126324}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.863147690081957}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3092713261857367}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010399999999999965}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0094}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.011399999999999966}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 135.66946332478264}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 238.44111609346714}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.031466576820665}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3072198090686745}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01849999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0184}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 257.346617947504}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 296.8541667921642}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.930407251540147}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30841914125984865}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.035699999999999954}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.035599999999999965}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0358}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 254.53395309513982}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 258.1324151274053}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.89360939012841}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30897996872816896}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.012199999999999989}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0114}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.013000000000000012}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 113.2487127407957}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 72.79915235857351}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.79068950376363}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31061744032224003}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0126}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 255.2361965368011}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 128.18693353078257}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.679679458068347}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31137294267603616}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.009800000000000031}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0066}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 223.40192020216966}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 144.98471415971105}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.104775174594655}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3061413803895981}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.012699999999999934}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010399999999999965}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.015}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 166.1671074870026}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 161.8026818952855}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.8988017992351}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3083187869423004}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.04279999999999995}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0478}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.037799999999999945}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 230.5404912880829}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 213.89093452985261}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.992104960161919}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.307423102897223}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.04709999999999992}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.06299999999999994}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0312}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 168.74080931871805}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 127.52371473162634}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.099383169279489}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3058997453558384}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.007300000000000084}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.006800000000000028}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 198.7352547044596}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 148.13522140178148}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.956493129096899}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3077261951848229}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0088}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.011199999999999988}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 132.1381274470927}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 66.058257221062}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.9056056358558076}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.307867793738734}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.007000000000000006}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0072}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.006800000000000028}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 194.48673473088036}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 219.09965324011472}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.914629445702359}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30850221183732857}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.040100000000000025}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.05579999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0244}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 106.14031119589026}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 92.06280188042602}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.9120829918664715}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.308588011384664}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.0046999999999999265}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0052}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0041999999999999815}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 161.5355407594473}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 76.13248076290212}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.96411421737666}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3073815906362206}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.03190000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.031}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.03280000000000005}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 241.66817877643695}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 179.59058053956815}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.975830042899549}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3076458715160733}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.021700000000000053}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0282}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.015199999999999991}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 102.05371903601122}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 151.16877916955383}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.838906524978989}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3098764431196092}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.01539999999999997}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0122}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 380.93344205255767}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 77.01768140460604}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.74793673362814}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3109191907797597}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.0411999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.03959999999999997}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0428}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 152.39714511065202}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 69.74647839979491}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.81619863205581}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3095561501235201}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.008399999999999963}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.008}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 67.02205485390978}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 26.053381948733076}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.942909763732635}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.308363471215884}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.014399999999999968}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.01759999999999995}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 197.2086165954172}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 234.40887873358633}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.060109408395131}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30553728570536653}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.009399999999999964}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0084}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.010399999999999965}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 179.60776474445638}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 152.4850784096207}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.9052432775126436}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3084392241160231}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010699999999999932}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0122}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.009199999999999986}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 192.5179727528353}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 258.4648697917117}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.065316306982094}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3063331480679172}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.023399999999999976}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.007000000000000006}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0398}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 133.49468782830735}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 172.6687314838339}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.8098301538242625}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30996470519230634}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.0403}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.04200000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0386}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 146.97898569684753}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 93.94739578783118}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.933477208417117}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30764620230723944}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010199999999999987}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.016800000000000037}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0036}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 327.8515892988343}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 145.37417290330063}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.765567183304}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.31046094866074025}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.013400000000000079}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.016000000000000014}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0108}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 189.478883590691}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 72.78767029902643}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.9822455390987885}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30759736332542964}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.006599999999999939}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.007800000000000029}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/19/2023, CST 00:01:26", "name": "T1", "unit": "us", "value": 268.9307520204002}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 162.29849148426047}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.8781876898124334}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.309312950580174}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.022599999999999953}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.023}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.022199999999999998}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 226.54733436114756}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 90.67240160812204}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.916040194933901}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3080022405881546}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.021600000000000064}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.023800000000000043}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0194}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 181.7012035411166}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 161.04669516864521}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.056325767638567}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3060067460745893}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.024599999999999955}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.030399999999999983}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0188}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 208.3774510378402}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 268.4714233534808}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.984974036270886}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3071158019842663}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.020999999999999908}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.01859999999999995}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0234}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 196.02537423525558}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 258.35771519236494}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.830177158406666}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3090472310608016}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010499999999999954}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.013800000000000034}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0072}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 219.5681788800071}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 280.27921364867103}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.853171584378613}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30961255187582126}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.013399999999999967}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.013599999999999945}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0132}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 180.94994944567497}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 44.95664566005161}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.002387261146675}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3061965297474003}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008000000000000007}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.010199999999999987}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0058}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 302.34495406873555}, {"date": "12/20/2023, CST 01:31:24", "name": "T2", "unit": "us", "value": 217.65155808089864}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.032001849596041}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30676917589658537}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.008199999999999985}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0076}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 219.968742019463}, {"date": "12/21/2023, CST 00:54:37", "name": "T2", "unit": "us", "value": 49.45181071412939}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.822476152167053}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30937991952553456}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.10650000000000004}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.1036}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.10940000000000005}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 236.5604251820681}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 132.58553116394705}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.028022466278898}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3068193442669031}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010699999999999932}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.012599999999999945}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0088}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 251.24940497233595}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 195.74599912389775}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.912729800742273}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3082983947671616}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.007800000000000029}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.009399999999999964}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0062}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 164.90743955235763}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 184.28888550997385}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.83310807195587}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3092141826105853}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.013800000000000034}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.014000000000000012}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0136}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 172.89323581441613}, {"date": "12/21/2023, CST 00:54:37", "name": "T2", "unit": "us", "value": 181.91812086960527}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.732993487331005}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3103162291505652}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.00649999999999995}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.007600000000000051}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0054}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 194.5421394273448}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 151.35028436759174}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.802636507567388}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.28980565670333075}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.2682}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.2576}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.27880000000000005}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 216.93666219660037}, {"date": "12/21/2023, CST 00:37:02", "name": "T2", "unit": "us", "value": 173.2689493723963}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.83663505271037}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3088294992030973}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.11670000000000003}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.1154}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.118}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 215.26447640070248}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 148.66275714291277}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.967923868903358}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30831927501521805}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.01649999999999996}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0176}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.01539999999999997}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/20/2023, CST 01:12:30", "name": "T1", "unit": "us", "value": 92.46039981565117}, {"date": "12/21/2023, CST 00:54:37", "name": "T2", "unit": "us", "value": 219.7562354587705}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.937579145094837}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.307131343243749}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.019399999999999973}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0206}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.018199999999999994}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 202.16609355993532}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 131.28742304536144}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 5.034382971263038}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3063945650809262}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.014599999999999946}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.0172}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.01200000000000001}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 343.4541860843852}, {"date": "12/20/2023, CST 01:46:10", "name": "T2", "unit": "us", "value": 241.2608892557272}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.949161644147468}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30728609162938675}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.010000000000000009}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.00880000000000003}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0112}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 163.12496854299494}, {"date": "12/21/2023, CST 00:22:13", "name": "T2", "unit": "us", "value": 167.06474532459734}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.859126897512598}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.3081939603922578}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.011900000000000022}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.01319999999999999}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0106}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}], [{"date": "12/21/2023, CST 00:11:56", "name": "T1", "unit": "us", "value": 55.64302205606576}, {"date": "12/21/2023, CST 00:54:37", "name": "T2", "unit": "us", "value": 138.79978546245346}, {"date": "12/21/2023, CST 13:00:54", "name": "frequency", "unit": "GHz", "value": 4.908199677657858}, {"date": "12/21/2023, CST 13:00:54", "name": "anharmonicity", "unit": "GHz", "value": -0.30857572639301106}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_error", "unit": "", "value": 0.016599999999999948}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas0_prep1", "unit": "", "value": 0.025399999999999978}, {"date": "12/20/2023, CST 23:49:17", "name": "prob_meas1_prep0", "unit": "", "value": 0.0078}, {"date": "12/20/2023, CST 23:49:17", "name": "readout_length", "unit": "ns", "value": 4000}]], "gates": [{"qubits": [0], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014459730942037013}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id0"}, {"qubits": [1], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00011340516455296596}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id1"}, {"qubits": [2], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003056793227037858}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id2"}, {"qubits": [3], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013481679344183714}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id3"}, {"qubits": [4], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012789310692335902}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id4"}, {"qubits": [5], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00012050810851500291}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id5"}, {"qubits": [6], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00010057942745806694}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id6"}, {"qubits": [7], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0010278068377166973}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id7"}, {"qubits": [8], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014117416170767076}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id8"}, {"qubits": [9], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013771344076050118}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id9"}, {"qubits": [10], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012989835184379925}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id10"}, {"qubits": [11], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001740396062379908}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id11"}, {"qubits": [12], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001641296842585048}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id12"}, {"qubits": [13], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002492202332121213}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id13"}, {"qubits": [14], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002203503451145236}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id14"}, {"qubits": [15], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019506047675032205}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id15"}, {"qubits": [16], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0007972154573246617}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id16"}, {"qubits": [17], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00010692734159823815}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id17"}, {"qubits": [18], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012600199719545524}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id18"}, {"qubits": [19], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002636160343146389}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id19"}, {"qubits": [20], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00022435821084363793}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id20"}, {"qubits": [21], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001527722007556921}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id21"}, {"qubits": [22], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002982657342255997}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id22"}, {"qubits": [23], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003128801526625215}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id23"}, {"qubits": [24], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.011342815758165934}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id24"}, {"qubits": [25], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00021617698382437548}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id25"}, {"qubits": [26], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021906581320671112}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id26"}, {"qubits": [27], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00014306783250718185}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id27"}, {"qubits": [28], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003032233376312069}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id28"}, {"qubits": [29], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00016053190849518132}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id29"}, {"qubits": [30], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00019721846338356227}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id30"}, {"qubits": [31], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00016937907572657659}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id31"}, {"qubits": [32], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00016065293471372036}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id32"}, {"qubits": [33], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00026361802270172046}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id33"}, {"qubits": [34], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001396655927005208}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id34"}, {"qubits": [35], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003329639465859564}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id35"}, {"qubits": [36], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013112689778289432}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id36"}, {"qubits": [37], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021549841679550282}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id37"}, {"qubits": [38], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00043187702541055257}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id38"}, {"qubits": [39], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021487165374618454}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id39"}, {"qubits": [40], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001520297192085456}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id40"}, {"qubits": [41], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00026047499508411744}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id41"}, {"qubits": [42], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001822982807291932}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id42"}, {"qubits": [43], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001403981681246892}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id43"}, {"qubits": [44], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00034375387594119076}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id44"}, {"qubits": [45], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0004291266933358717}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id45"}, {"qubits": [46], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00030159382567444294}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id46"}, {"qubits": [47], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001931072055635932}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id47"}, {"qubits": [48], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00034227847360089315}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id48"}, {"qubits": [49], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003803101516751072}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id49"}, {"qubits": [50], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0005225599233605448}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id50"}, {"qubits": [51], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014694628730320213}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id51"}, {"qubits": [52], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015420343172140483}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id52"}, {"qubits": [53], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002514852953057709}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id53"}, {"qubits": [54], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003436799629671611}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id54"}, {"qubits": [55], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00022635076743369786}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id55"}, {"qubits": [56], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001397489637410763}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id56"}, {"qubits": [57], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015057078308755364}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id57"}, {"qubits": [58], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012885713567844912}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id58"}, {"qubits": [59], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00030532918740350435}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id59"}, {"qubits": [60], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0006564797129647554}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id60"}, {"qubits": [61], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003985152533124226}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id61"}, {"qubits": [62], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021663165999325005}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id62"}, {"qubits": [63], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00048016248522852095}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id63"}, {"qubits": [64], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021583799607973183}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id64"}, {"qubits": [65], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00025539342234164026}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id65"}, {"qubits": [66], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002424555584661483}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id66"}, {"qubits": [67], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002593188728594413}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id67"}, {"qubits": [68], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002795731157107226}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id68"}, {"qubits": [69], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00021120678278593386}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id69"}, {"qubits": [70], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.001794159654406192}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id70"}, {"qubits": [71], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019696704465211557}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id71"}, {"qubits": [72], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00046847890721029634}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id72"}, {"qubits": [73], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019978288521161003}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id73"}, {"qubits": [74], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00029914305585790216}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id74"}, {"qubits": [75], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001701306346950098}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id75"}, {"qubits": [76], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002555792892655545}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id76"}, {"qubits": [77], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00020224708740266935}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id77"}, {"qubits": [78], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001315235858122073}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id78"}, {"qubits": [79], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001411346795051083}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id79"}, {"qubits": [80], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00027634214015824504}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id80"}, {"qubits": [81], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00020816315795832595}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id81"}, {"qubits": [82], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003151969960393898}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id82"}, {"qubits": [83], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00032805018229738246}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id83"}, {"qubits": [84], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015326397518467563}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id84"}, {"qubits": [85], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002809228198486451}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id85"}, {"qubits": [86], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003526480146408038}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id86"}, {"qubits": [87], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0005141222201463416}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id87"}, {"qubits": [88], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00025997808841029277}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id88"}, {"qubits": [89], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00015540736332179654}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id89"}, {"qubits": [90], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019285099368481287}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id90"}, {"qubits": [91], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0004533573949445157}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id91"}, {"qubits": [92], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00032007597440203564}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id92"}, {"qubits": [93], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0008374324318795595}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id93"}, {"qubits": [94], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002431764957754552}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id94"}, {"qubits": [95], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001751677963879961}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id95"}, {"qubits": [96], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021585156973233843}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id96"}, {"qubits": [97], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00027941388449527526}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id97"}, {"qubits": [98], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0008174548264458197}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id98"}, {"qubits": [99], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002797244562549323}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id99"}, {"qubits": [100], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018275167145223877}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id100"}, {"qubits": [101], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002275962392136127}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id101"}, {"qubits": [102], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018754181329318207}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id102"}, {"qubits": [103], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00022552316684059116}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id103"}, {"qubits": [104], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001814398127388133}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id104"}, {"qubits": [105], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003026397879692822}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id105"}, {"qubits": [106], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00044548420374576647}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id106"}, {"qubits": [107], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00018696952903716316}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id107"}, {"qubits": [108], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001962939621808068}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id108"}, {"qubits": [109], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019678095763864034}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id109"}, {"qubits": [110], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002584931945223841}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id110"}, {"qubits": [111], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015699908774658594}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id111"}, {"qubits": [112], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001955089509522955}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id112"}, {"qubits": [113], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00039024805812183075}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id113"}, {"qubits": [114], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.00029754301569998774}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id114"}, {"qubits": [115], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00016870236335355735}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id115"}, {"qubits": [116], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00014030494035204474}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id116"}, {"qubits": [117], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00023534866626143963}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id117"}, {"qubits": [118], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.0002442245658823906}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id118"}, {"qubits": [119], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003200834641225956}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id119"}, {"qubits": [120], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002267828234529327}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id120"}, {"qubits": [121], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00030060279470186233}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id121"}, {"qubits": [122], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.0003134100774760135}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id122"}, {"qubits": [123], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00025741503316869304}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id123"}, {"qubits": [124], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00018642951373503233}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id124"}, {"qubits": [125], "gate": "id", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018706432657354406}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id125"}, {"qubits": [126], "gate": "id", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.00019808101591566493}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "id126"}, {"qubits": [0], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz0"}, {"qubits": [1], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz1"}, {"qubits": [2], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz2"}, {"qubits": [3], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz3"}, {"qubits": [4], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz4"}, {"qubits": [5], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz5"}, {"qubits": [6], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz6"}, {"qubits": [7], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz7"}, {"qubits": [8], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz8"}, {"qubits": [9], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz9"}, {"qubits": [10], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz10"}, {"qubits": [11], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz11"}, {"qubits": [12], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz12"}, {"qubits": [13], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz13"}, {"qubits": [14], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz14"}, {"qubits": [15], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz15"}, {"qubits": [16], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz16"}, {"qubits": [17], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz17"}, {"qubits": [18], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz18"}, {"qubits": [19], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz19"}, {"qubits": [20], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz20"}, {"qubits": [21], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz21"}, {"qubits": [22], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz22"}, {"qubits": [23], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz23"}, {"qubits": [24], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz24"}, {"qubits": [25], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz25"}, {"qubits": [26], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz26"}, {"qubits": [27], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz27"}, {"qubits": [28], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz28"}, {"qubits": [29], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz29"}, {"qubits": [30], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz30"}, {"qubits": [31], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz31"}, {"qubits": [32], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz32"}, {"qubits": [33], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz33"}, {"qubits": [34], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz34"}, {"qubits": [35], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz35"}, {"qubits": [36], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz36"}, {"qubits": [37], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz37"}, {"qubits": [38], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz38"}, {"qubits": [39], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz39"}, {"qubits": [40], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz40"}, {"qubits": [41], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz41"}, {"qubits": [42], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz42"}, {"qubits": [43], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz43"}, {"qubits": [44], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz44"}, {"qubits": [45], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz45"}, {"qubits": [46], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz46"}, {"qubits": [47], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz47"}, {"qubits": [48], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz48"}, {"qubits": [49], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz49"}, {"qubits": [50], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz50"}, {"qubits": [51], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz51"}, {"qubits": [52], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz52"}, {"qubits": [53], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz53"}, {"qubits": [54], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz54"}, {"qubits": [55], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz55"}, {"qubits": [56], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz56"}, {"qubits": [57], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz57"}, {"qubits": [58], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz58"}, {"qubits": [59], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz59"}, {"qubits": [60], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz60"}, {"qubits": [61], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz61"}, {"qubits": [62], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz62"}, {"qubits": [63], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz63"}, {"qubits": [64], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz64"}, {"qubits": [65], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz65"}, {"qubits": [66], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz66"}, {"qubits": [67], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz67"}, {"qubits": [68], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz68"}, {"qubits": [69], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz69"}, {"qubits": [70], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz70"}, {"qubits": [71], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz71"}, {"qubits": [72], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz72"}, {"qubits": [73], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz73"}, {"qubits": [74], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz74"}, {"qubits": [75], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz75"}, {"qubits": [76], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz76"}, {"qubits": [77], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz77"}, {"qubits": [78], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz78"}, {"qubits": [79], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz79"}, {"qubits": [80], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz80"}, {"qubits": [81], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz81"}, {"qubits": [82], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz82"}, {"qubits": [83], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz83"}, {"qubits": [84], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz84"}, {"qubits": [85], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz85"}, {"qubits": [86], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz86"}, {"qubits": [87], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz87"}, {"qubits": [88], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz88"}, {"qubits": [89], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz89"}, {"qubits": [90], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz90"}, {"qubits": [91], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz91"}, {"qubits": [92], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz92"}, {"qubits": [93], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz93"}, {"qubits": [94], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz94"}, {"qubits": [95], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz95"}, {"qubits": [96], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz96"}, {"qubits": [97], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz97"}, {"qubits": [98], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz98"}, {"qubits": [99], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz99"}, {"qubits": [100], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz100"}, {"qubits": [101], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz101"}, {"qubits": [102], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz102"}, {"qubits": [103], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz103"}, {"qubits": [104], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz104"}, {"qubits": [105], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz105"}, {"qubits": [106], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz106"}, {"qubits": [107], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz107"}, {"qubits": [108], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz108"}, {"qubits": [109], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz109"}, {"qubits": [110], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz110"}, {"qubits": [111], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz111"}, {"qubits": [112], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz112"}, {"qubits": [113], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz113"}, {"qubits": [114], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz114"}, {"qubits": [115], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz115"}, {"qubits": [116], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz116"}, {"qubits": [117], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz117"}, {"qubits": [118], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz118"}, {"qubits": [119], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz119"}, {"qubits": [120], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz120"}, {"qubits": [121], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz121"}, {"qubits": [122], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz122"}, {"qubits": [123], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz123"}, {"qubits": [124], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz124"}, {"qubits": [125], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz125"}, {"qubits": [126], "gate": "rz", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_error", "unit": "", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 0}], "name": "rz126"}, {"qubits": [0], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014459730942037013}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx0"}, {"qubits": [1], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00011340516455296596}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx1"}, {"qubits": [2], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003056793227037858}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx2"}, {"qubits": [3], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013481679344183714}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx3"}, {"qubits": [4], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012789310692335902}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx4"}, {"qubits": [5], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00012050810851500291}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx5"}, {"qubits": [6], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00010057942745806694}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx6"}, {"qubits": [7], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0010278068377166973}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx7"}, {"qubits": [8], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014117416170767076}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx8"}, {"qubits": [9], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013771344076050118}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx9"}, {"qubits": [10], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012989835184379925}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx10"}, {"qubits": [11], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001740396062379908}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx11"}, {"qubits": [12], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001641296842585048}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx12"}, {"qubits": [13], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002492202332121213}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx13"}, {"qubits": [14], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002203503451145236}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx14"}, {"qubits": [15], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019506047675032205}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx15"}, {"qubits": [16], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0007972154573246617}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx16"}, {"qubits": [17], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00010692734159823815}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx17"}, {"qubits": [18], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012600199719545524}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx18"}, {"qubits": [19], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002636160343146389}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx19"}, {"qubits": [20], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00022435821084363793}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx20"}, {"qubits": [21], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001527722007556921}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx21"}, {"qubits": [22], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002982657342255997}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx22"}, {"qubits": [23], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003128801526625215}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx23"}, {"qubits": [24], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.011342815758165934}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx24"}, {"qubits": [25], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00021617698382437548}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx25"}, {"qubits": [26], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021906581320671112}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx26"}, {"qubits": [27], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00014306783250718185}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx27"}, {"qubits": [28], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003032233376312069}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx28"}, {"qubits": [29], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00016053190849518132}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx29"}, {"qubits": [30], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00019721846338356227}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx30"}, {"qubits": [31], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00016937907572657659}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx31"}, {"qubits": [32], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00016065293471372036}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx32"}, {"qubits": [33], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00026361802270172046}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx33"}, {"qubits": [34], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001396655927005208}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx34"}, {"qubits": [35], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003329639465859564}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx35"}, {"qubits": [36], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013112689778289432}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx36"}, {"qubits": [37], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021549841679550282}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx37"}, {"qubits": [38], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00043187702541055257}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx38"}, {"qubits": [39], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021487165374618454}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx39"}, {"qubits": [40], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001520297192085456}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx40"}, {"qubits": [41], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00026047499508411744}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx41"}, {"qubits": [42], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001822982807291932}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx42"}, {"qubits": [43], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001403981681246892}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx43"}, {"qubits": [44], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00034375387594119076}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx44"}, {"qubits": [45], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0004291266933358717}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx45"}, {"qubits": [46], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00030159382567444294}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx46"}, {"qubits": [47], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001931072055635932}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx47"}, {"qubits": [48], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00034227847360089315}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx48"}, {"qubits": [49], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003803101516751072}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx49"}, {"qubits": [50], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0005225599233605448}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx50"}, {"qubits": [51], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014694628730320213}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx51"}, {"qubits": [52], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015420343172140483}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx52"}, {"qubits": [53], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002514852953057709}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx53"}, {"qubits": [54], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003436799629671611}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx54"}, {"qubits": [55], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00022635076743369786}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx55"}, {"qubits": [56], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001397489637410763}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx56"}, {"qubits": [57], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015057078308755364}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx57"}, {"qubits": [58], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012885713567844912}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx58"}, {"qubits": [59], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00030532918740350435}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx59"}, {"qubits": [60], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0006564797129647554}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx60"}, {"qubits": [61], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003985152533124226}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx61"}, {"qubits": [62], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021663165999325005}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx62"}, {"qubits": [63], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00048016248522852095}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx63"}, {"qubits": [64], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021583799607973183}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx64"}, {"qubits": [65], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00025539342234164026}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx65"}, {"qubits": [66], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002424555584661483}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx66"}, {"qubits": [67], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002593188728594413}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx67"}, {"qubits": [68], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002795731157107226}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx68"}, {"qubits": [69], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00021120678278593386}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx69"}, {"qubits": [70], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.001794159654406192}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx70"}, {"qubits": [71], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019696704465211557}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx71"}, {"qubits": [72], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00046847890721029634}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx72"}, {"qubits": [73], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019978288521161003}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx73"}, {"qubits": [74], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00029914305585790216}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx74"}, {"qubits": [75], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001701306346950098}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx75"}, {"qubits": [76], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002555792892655545}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx76"}, {"qubits": [77], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00020224708740266935}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx77"}, {"qubits": [78], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001315235858122073}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx78"}, {"qubits": [79], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001411346795051083}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx79"}, {"qubits": [80], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00027634214015824504}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx80"}, {"qubits": [81], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00020816315795832595}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx81"}, {"qubits": [82], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003151969960393898}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx82"}, {"qubits": [83], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00032805018229738246}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx83"}, {"qubits": [84], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015326397518467563}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx84"}, {"qubits": [85], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002809228198486451}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx85"}, {"qubits": [86], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003526480146408038}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx86"}, {"qubits": [87], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0005141222201463416}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx87"}, {"qubits": [88], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00025997808841029277}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx88"}, {"qubits": [89], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00015540736332179654}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx89"}, {"qubits": [90], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019285099368481287}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx90"}, {"qubits": [91], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0004533573949445157}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx91"}, {"qubits": [92], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00032007597440203564}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx92"}, {"qubits": [93], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0008374324318795595}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx93"}, {"qubits": [94], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002431764957754552}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx94"}, {"qubits": [95], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001751677963879961}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx95"}, {"qubits": [96], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021585156973233843}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx96"}, {"qubits": [97], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00027941388449527526}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx97"}, {"qubits": [98], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0008174548264458197}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx98"}, {"qubits": [99], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002797244562549323}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx99"}, {"qubits": [100], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018275167145223877}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx100"}, {"qubits": [101], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002275962392136127}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx101"}, {"qubits": [102], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018754181329318207}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx102"}, {"qubits": [103], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00022552316684059116}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx103"}, {"qubits": [104], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001814398127388133}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx104"}, {"qubits": [105], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003026397879692822}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx105"}, {"qubits": [106], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00044548420374576647}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx106"}, {"qubits": [107], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00018696952903716316}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx107"}, {"qubits": [108], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001962939621808068}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx108"}, {"qubits": [109], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019678095763864034}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx109"}, {"qubits": [110], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002584931945223841}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx110"}, {"qubits": [111], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015699908774658594}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx111"}, {"qubits": [112], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001955089509522955}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx112"}, {"qubits": [113], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00039024805812183075}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx113"}, {"qubits": [114], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.00029754301569998774}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx114"}, {"qubits": [115], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00016870236335355735}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx115"}, {"qubits": [116], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00014030494035204474}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx116"}, {"qubits": [117], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00023534866626143963}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx117"}, {"qubits": [118], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.0002442245658823906}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx118"}, {"qubits": [119], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003200834641225956}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx119"}, {"qubits": [120], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002267828234529327}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx120"}, {"qubits": [121], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00030060279470186233}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx121"}, {"qubits": [122], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.0003134100774760135}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx122"}, {"qubits": [123], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00025741503316869304}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx123"}, {"qubits": [124], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00018642951373503233}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx124"}, {"qubits": [125], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018706432657354406}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx125"}, {"qubits": [126], "gate": "sx", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.00019808101591566493}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "sx126"}, {"qubits": [0], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014459730942037013}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x0"}, {"qubits": [1], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00011340516455296596}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x1"}, {"qubits": [2], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003056793227037858}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x2"}, {"qubits": [3], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013481679344183714}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x3"}, {"qubits": [4], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012789310692335902}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x4"}, {"qubits": [5], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00012050810851500291}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x5"}, {"qubits": [6], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00010057942745806694}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x6"}, {"qubits": [7], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0010278068377166973}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x7"}, {"qubits": [8], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014117416170767076}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x8"}, {"qubits": [9], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013771344076050118}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x9"}, {"qubits": [10], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012989835184379925}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x10"}, {"qubits": [11], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001740396062379908}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x11"}, {"qubits": [12], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001641296842585048}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x12"}, {"qubits": [13], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002492202332121213}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x13"}, {"qubits": [14], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002203503451145236}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x14"}, {"qubits": [15], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019506047675032205}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x15"}, {"qubits": [16], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0007972154573246617}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x16"}, {"qubits": [17], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00010692734159823815}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x17"}, {"qubits": [18], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012600199719545524}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x18"}, {"qubits": [19], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002636160343146389}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x19"}, {"qubits": [20], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00022435821084363793}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x20"}, {"qubits": [21], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001527722007556921}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x21"}, {"qubits": [22], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002982657342255997}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x22"}, {"qubits": [23], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003128801526625215}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x23"}, {"qubits": [24], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.011342815758165934}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x24"}, {"qubits": [25], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00021617698382437548}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x25"}, {"qubits": [26], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021906581320671112}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x26"}, {"qubits": [27], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00014306783250718185}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x27"}, {"qubits": [28], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003032233376312069}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x28"}, {"qubits": [29], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00016053190849518132}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x29"}, {"qubits": [30], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00019721846338356227}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x30"}, {"qubits": [31], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00016937907572657659}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x31"}, {"qubits": [32], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00016065293471372036}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x32"}, {"qubits": [33], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00026361802270172046}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x33"}, {"qubits": [34], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001396655927005208}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x34"}, {"qubits": [35], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003329639465859564}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x35"}, {"qubits": [36], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00013112689778289432}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x36"}, {"qubits": [37], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021549841679550282}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x37"}, {"qubits": [38], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00043187702541055257}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x38"}, {"qubits": [39], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021487165374618454}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x39"}, {"qubits": [40], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001520297192085456}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x40"}, {"qubits": [41], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00026047499508411744}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x41"}, {"qubits": [42], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001822982807291932}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x42"}, {"qubits": [43], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001403981681246892}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x43"}, {"qubits": [44], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00034375387594119076}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x44"}, {"qubits": [45], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0004291266933358717}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x45"}, {"qubits": [46], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00030159382567444294}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x46"}, {"qubits": [47], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001931072055635932}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x47"}, {"qubits": [48], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00034227847360089315}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x48"}, {"qubits": [49], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003803101516751072}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x49"}, {"qubits": [50], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0005225599233605448}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x50"}, {"qubits": [51], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00014694628730320213}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x51"}, {"qubits": [52], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015420343172140483}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x52"}, {"qubits": [53], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002514852953057709}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x53"}, {"qubits": [54], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003436799629671611}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x54"}, {"qubits": [55], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00022635076743369786}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x55"}, {"qubits": [56], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001397489637410763}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x56"}, {"qubits": [57], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015057078308755364}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x57"}, {"qubits": [58], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00012885713567844912}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x58"}, {"qubits": [59], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00030532918740350435}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x59"}, {"qubits": [60], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0006564797129647554}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x60"}, {"qubits": [61], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003985152533124226}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x61"}, {"qubits": [62], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021663165999325005}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x62"}, {"qubits": [63], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00048016248522852095}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x63"}, {"qubits": [64], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021583799607973183}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x64"}, {"qubits": [65], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00025539342234164026}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x65"}, {"qubits": [66], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002424555584661483}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x66"}, {"qubits": [67], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002593188728594413}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x67"}, {"qubits": [68], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002795731157107226}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x68"}, {"qubits": [69], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00021120678278593386}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x69"}, {"qubits": [70], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.001794159654406192}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x70"}, {"qubits": [71], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019696704465211557}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x71"}, {"qubits": [72], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00046847890721029634}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x72"}, {"qubits": [73], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019978288521161003}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x73"}, {"qubits": [74], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00029914305585790216}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x74"}, {"qubits": [75], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001701306346950098}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x75"}, {"qubits": [76], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002555792892655545}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x76"}, {"qubits": [77], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00020224708740266935}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x77"}, {"qubits": [78], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001315235858122073}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x78"}, {"qubits": [79], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001411346795051083}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x79"}, {"qubits": [80], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00027634214015824504}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x80"}, {"qubits": [81], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00020816315795832595}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x81"}, {"qubits": [82], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003151969960393898}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x82"}, {"qubits": [83], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00032805018229738246}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x83"}, {"qubits": [84], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015326397518467563}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x84"}, {"qubits": [85], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002809228198486451}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x85"}, {"qubits": [86], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003526480146408038}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x86"}, {"qubits": [87], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0005141222201463416}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x87"}, {"qubits": [88], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00025997808841029277}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x88"}, {"qubits": [89], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00015540736332179654}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x89"}, {"qubits": [90], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019285099368481287}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x90"}, {"qubits": [91], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0004533573949445157}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x91"}, {"qubits": [92], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00032007597440203564}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x92"}, {"qubits": [93], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0008374324318795595}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x93"}, {"qubits": [94], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0002431764957754552}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x94"}, {"qubits": [95], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001751677963879961}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x95"}, {"qubits": [96], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00021585156973233843}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x96"}, {"qubits": [97], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00027941388449527526}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x97"}, {"qubits": [98], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0008174548264458197}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x98"}, {"qubits": [99], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002797244562549323}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x99"}, {"qubits": [100], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018275167145223877}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x100"}, {"qubits": [101], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002275962392136127}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x101"}, {"qubits": [102], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018754181329318207}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x102"}, {"qubits": [103], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00022552316684059116}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x103"}, {"qubits": [104], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001814398127388133}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x104"}, {"qubits": [105], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0003026397879692822}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x105"}, {"qubits": [106], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00044548420374576647}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x106"}, {"qubits": [107], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00018696952903716316}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x107"}, {"qubits": [108], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0001962939621808068}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x108"}, {"qubits": [109], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00019678095763864034}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x109"}, {"qubits": [110], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002584931945223841}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x110"}, {"qubits": [111], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00015699908774658594}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x111"}, {"qubits": [112], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0001955089509522955}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x112"}, {"qubits": [113], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00039024805812183075}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x113"}, {"qubits": [114], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.00029754301569998774}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x114"}, {"qubits": [115], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00016870236335355735}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x115"}, {"qubits": [116], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00014030494035204474}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x116"}, {"qubits": [117], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00023534866626143963}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x117"}, {"qubits": [118], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.0002442245658823906}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x118"}, {"qubits": [119], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.0003200834641225956}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x119"}, {"qubits": [120], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.0002267828234529327}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x120"}, {"qubits": [121], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00030060279470186233}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x121"}, {"qubits": [122], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.0003134100774760135}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x122"}, {"qubits": [123], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00025741503316869304}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x123"}, {"qubits": [124], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:07:51", "name": "gate_error", "unit": "", "value": 0.00018642951373503233}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x124"}, {"qubits": [125], "gate": "x", "parameters": [{"date": "12/21/2023, CST 00:56:14", "name": "gate_error", "unit": "", "value": 0.00018706432657354406}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x125"}, {"qubits": [126], "gate": "x", "parameters": [{"date": "12/21/2023, CST 01:22:54", "name": "gate_error", "unit": "", "value": 0.00019808101591566493}, {"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 60}], "name": "x126"}, {"qubits": [85, 84], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 03:04:15", "name": "gate_error", "unit": "", "value": 0.011327109855825107}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 1100}], "name": "ecr85_84"}, {"qubits": [40, 41], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 03:01:13", "name": "gate_error", "unit": "", "value": 0.007909134556460362}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_41"}, {"qubits": [54, 45], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 03:01:13", "name": "gate_error", "unit": "", "value": 0.019696871610574263}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_45"}, {"qubits": [73, 66], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 03:01:13", "name": "gate_error", "unit": "", "value": 0.006935125260388614}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr73_66"}, {"qubits": [81, 82], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 03:01:13", "name": "gate_error", "unit": "", "value": 0.006653985149978614}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_82"}, {"qubits": [104, 103], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 03:01:13", "name": "gate_error", "unit": "", "value": 0.005064731462756655}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr104_103"}, {"qubits": [109, 96], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 03:01:13", "name": "gate_error", "unit": "", "value": 0.00696493798358036}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr109_96"}, {"qubits": [24, 34], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:59:15", "name": "gate_error", "unit": "", "value": 0.04095445783341539}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 860}], "name": "ecr24_34"}, {"qubits": [77, 78], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:59:15", "name": "gate_error", "unit": "", "value": 0.00547132527485103}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 780}], "name": "ecr77_78"}, {"qubits": [15, 22], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.006596077048026228}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr15_22"}, {"qubits": [16, 26], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.011908903249638114}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_26"}, {"qubits": [30, 31], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.006049814837660539}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_31"}, {"qubits": [33, 39], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.006767727949993696}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr33_39"}, {"qubits": [35, 47], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.007396583751502095}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr35_47"}, {"qubits": [50, 51], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.010065672740247694}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_51"}, {"qubits": [58, 71], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.006891596768768882}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_71"}, {"qubits": [62, 61], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.006416499497793077}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_61"}, {"qubits": [69, 68], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.00832045801815165}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_68"}, {"qubits": [87, 88], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.011606636787936747}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr87_88"}, {"qubits": [98, 91], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.023248330543874873}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr98_91"}, {"qubits": [102, 103], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.00892696443593008}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr102_103"}, {"qubits": [108, 107], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.006437541381760975}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_107"}, {"qubits": [110, 118], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.007457364919649878}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr110_118"}, {"qubits": [124, 123], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:53:53", "name": "gate_error", "unit": "", "value": 0.007802251172198932}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr124_123"}, {"qubits": [4, 5], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.003929741955620819}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_5"}, {"qubits": [13, 12], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.006363555898984352}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr13_12"}, {"qubits": [16, 8], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.010343717531824864}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr16_8"}, {"qubits": [21, 20], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.005223360717816816}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_20"}, {"qubits": [28, 35], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.006558142344980478}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_35"}, {"qubits": [31, 32], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.006592342757488406}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr31_32"}, {"qubits": [34, 43], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.004336917698840481}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr34_43"}, {"qubits": [53, 60], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.008346185615281804}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr53_60"}, {"qubits": [54, 64], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.008952513122544914}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr54_64"}, {"qubits": [55, 49], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.01174225079211691}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_49"}, {"qubits": [77, 71], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.00690306828702561}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_71"}, {"qubits": [81, 72], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.016194479047092286}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr81_72"}, {"qubits": [85, 73], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.006855144621605386}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_73"}, {"qubits": [88, 89], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.007857294020328892}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr88_89"}, {"qubits": [97, 98], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.01570048864094062}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_98"}, {"qubits": [101, 102], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.00658070815752651}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_102"}, {"qubits": [107, 106], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.006343900594543955}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr107_106"}, {"qubits": [114, 115], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.006741391159421045}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_115"}, {"qubits": [118, 119], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.007001004187608406}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr118_119"}, {"qubits": [122, 111], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.010757911654412505}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_111"}, {"qubits": [125, 126], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:46:57", "name": "gate_error", "unit": "", "value": 0.006596611888332077}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_126"}, {"qubits": [4, 3], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.004375507221346858}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_3"}, {"qubits": [8, 9], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.005831695910952839}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr8_9"}, {"qubits": [12, 17], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.00514228865686342}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr12_17"}, {"qubits": [14, 0], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.006881079744621377}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_0"}, {"qubits": [20, 33], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.020107659389622362}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_33"}, {"qubits": [24, 23], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.046373750129272806}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr24_23"}, {"qubits": [28, 27], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.007789219177989332}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_27"}, {"qubits": [42, 41], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.008810961268554685}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_41"}, {"qubits": [46, 45], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.015456527587331598}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_45"}, {"qubits": [50, 49], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.01322781285957711}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr50_49"}, {"qubits": [52, 37], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.008093612299982816}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_37"}, {"qubits": [58, 59], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.003349179015839032}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr58_59"}, {"qubits": [62, 63], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.009248382999210297}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_63"}, {"qubits": [67, 66], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.005378021395594679}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_66"}, {"qubits": [74, 70], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.03732625011857152}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_70"}, {"qubits": [82, 83], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.015525921483411087}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr82_83"}, {"qubits": [91, 79], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.007386939645038781}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr91_79"}, {"qubits": [94, 90], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.006952074343181236}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_90"}, {"qubits": [101, 100], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.008831117121253645}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr101_100"}, {"qubits": [111, 104], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.008749646574606862}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr111_104"}, {"qubits": [114, 109], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.008671550139571216}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr114_109"}, {"qubits": [120, 119], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.011819887342655794}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr120_119"}, {"qubits": [125, 124], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:39:15", "name": "gate_error", "unit": "", "value": 0.006639908735249778}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr125_124"}, {"qubits": [3, 2], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.00841275983080575}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr3_2"}, {"qubits": [6, 7], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.014355291805576792}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_7"}, {"qubits": [10, 11], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.004660648374345572}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_11"}, {"qubits": [14, 18], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.005531719478528374}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr14_18"}, {"qubits": [21, 22], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.005787736889100725}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr21_22"}, {"qubits": [26, 25], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.009880724891275616}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr26_25"}, {"qubits": [30, 29], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.00547206361482977}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr30_29"}, {"qubits": [40, 39], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.025484970237752175}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr40_39"}, {"qubits": [43, 44], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.007563977106742281}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr43_44"}, {"qubits": [48, 47], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.006256662182762468}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_47"}, {"qubits": [52, 56], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.005081675038631661}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr52_56"}, {"qubits": [59, 60], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.009268333647887816}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr59_60"}, {"qubits": [63, 64], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.008445113824270128}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr63_64"}, {"qubits": [67, 68], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.010908005762975265}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr67_68"}, {"qubits": [77, 76], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.007928504355910082}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr77_76"}, {"qubits": [80, 81], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.0064949328406816165}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr80_81"}, {"qubits": [85, 86], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.005475874283211946}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr85_86"}, {"qubits": [92, 102], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.008431600654364352}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr92_102"}, {"qubits": [94, 95], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.006333802574816638}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr94_95"}, {"qubits": [99, 98], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.01281323137791987}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr99_98"}, {"qubits": [105, 106], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.0059403793563748974}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_106"}, {"qubits": [113, 114], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.007438370206095196}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr113_114"}, {"qubits": [117, 118], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.00589093264933771}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr117_118"}, {"qubits": [122, 123], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:31:36", "name": "gate_error", "unit": "", "value": 0.008429072948842486}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_123"}, {"qubits": [2, 1], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.012366526809486189}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr2_1"}, {"qubits": [6, 5], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.004500226920832656}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr6_5"}, {"qubits": [10, 9], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.0043638316902870344}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr10_9"}, {"qubits": [17, 30], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.005052641224760762}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr17_30"}, {"qubits": [18, 19], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.006000872206737756}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr18_19"}, {"qubits": [22, 23], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.009316320907387599}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr22_23"}, {"qubits": [27, 26], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.004727928829463546}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr27_26"}, {"qubits": [36, 51], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.004286009205409308}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr36_51"}, {"qubits": [39, 38], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.026315124452318817}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr39_38"}, {"qubits": [42, 43], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.0063988369842230275}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr42_43"}, {"qubits": [46, 47], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.005307787241944417}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr46_47"}, {"qubits": [55, 68], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.006351266012764839}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr55_68"}, {"qubits": [56, 57], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.004928064212463362}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr56_57"}, {"qubits": [60, 61], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.018049810306813296}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr60_61"}, {"qubits": [65, 64], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.00548930415131374}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_64"}, {"qubits": [74, 89], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.008308308667821729}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr74_89"}, {"qubits": [76, 75], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.006361496630580721}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr76_75"}, {"qubits": [79, 80], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.006058913193244725}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_80"}, {"qubits": [84, 83], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.008568457271170338}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr84_83"}, {"qubits": [93, 106], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.00794395816593918}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr93_106"}, {"qubits": [95, 96], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.005463255452497123}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr95_96"}, {"qubits": [100, 99], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.024611520218571853}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_99"}, {"qubits": [112, 126], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.007339125814004671}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr112_126"}, {"qubits": [116, 117], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.006928564779464547}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_117"}, {"qubits": [122, 121], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:23:33", "name": "gate_error", "unit": "", "value": 0.010271857277897561}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr122_121"}, {"qubits": [1, 0], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.003612374904812393}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr1_0"}, {"qubits": [4, 15], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.004126001768290227}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr4_15"}, {"qubits": [7, 8], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.01572722869748383}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr7_8"}, {"qubits": [11, 12], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.005362315488051217}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr11_12"}, {"qubits": [20, 19], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.006469893802340532}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr20_19"}, {"qubits": [25, 24], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.021061982745364805}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr25_24"}, {"qubits": [28, 29], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.008403612754236206}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr28_29"}, {"qubits": [32, 36], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.004750796700828369}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr32_36"}, {"qubits": [37, 38], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.015468889970826655}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr37_38"}, {"qubits": [41, 53], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.00851067506124134}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr41_53"}, {"qubits": [44, 45], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.008093768637481735}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr44_45"}, {"qubits": [48, 49], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.011945948528766182}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr48_49"}, {"qubits": [57, 58], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.0037688188031229364}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr57_58"}, {"qubits": [62, 72], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.016497994290407936}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr62_72"}, {"qubits": [65, 66], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.00749759457518176}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr65_66"}, {"qubits": [69, 70], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.02628235817008992}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr69_70"}, {"qubits": [75, 90], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.005488490634654564}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr75_90"}, {"qubits": [79, 78], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.0037982661923611494}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr79_78"}, {"qubits": [83, 92], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.008244522582028763}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr83_92"}, {"qubits": [86, 87], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.00807963164936959}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr86_87"}, {"qubits": [97, 96], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.006698824636287903}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr97_96"}, {"qubits": [100, 110], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.008899863359323384}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr100_110"}, {"qubits": [105, 104], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.0051924899663149116}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr105_104"}, {"qubits": [108, 112], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.006242153365091235}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr108_112"}, {"qubits": [116, 115], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.004138117252201062}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr116_115"}, {"qubits": [121, 120], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 02:15:23", "name": "gate_error", "unit": "", "value": 0.00860112512304112}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 660}], "name": "ecr121_120"}, {"qubits": [93, 87], "gate": "ecr", "parameters": [{"date": "12/21/2023, CST 13:04:29", "name": "gate_error", "unit": "", "value": 1}, {"date": "12/18/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 740}], "name": "ecr93_87"}, {"qubits": [0], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset0"}, {"qubits": [1], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset1"}, {"qubits": [2], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset2"}, {"qubits": [3], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset3"}, {"qubits": [4], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset4"}, {"qubits": [5], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset5"}, {"qubits": [6], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset6"}, {"qubits": [7], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset7"}, {"qubits": [8], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset8"}, {"qubits": [9], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset9"}, {"qubits": [10], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset10"}, {"qubits": [11], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset11"}, {"qubits": [12], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset12"}, {"qubits": [13], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset13"}, {"qubits": [14], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset14"}, {"qubits": [15], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset15"}, {"qubits": [16], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset16"}, {"qubits": [17], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset17"}, {"qubits": [18], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset18"}, {"qubits": [19], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset19"}, {"qubits": [20], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4100}], "name": "reset20"}, {"qubits": [21], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset21"}, {"qubits": [22], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset22"}, {"qubits": [23], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset23"}, {"qubits": [24], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset24"}, {"qubits": [25], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset25"}, {"qubits": [26], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset26"}, {"qubits": [27], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset27"}, {"qubits": [28], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset28"}, {"qubits": [29], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset29"}, {"qubits": [30], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset30"}, {"qubits": [31], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset31"}, {"qubits": [32], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset32"}, {"qubits": [33], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset33"}, {"qubits": [34], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset34"}, {"qubits": [35], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset35"}, {"qubits": [36], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset36"}, {"qubits": [37], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset37"}, {"qubits": [38], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset38"}, {"qubits": [39], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset39"}, {"qubits": [40], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset40"}, {"qubits": [41], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset41"}, {"qubits": [42], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset42"}, {"qubits": [43], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset43"}, {"qubits": [44], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset44"}, {"qubits": [45], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset45"}, {"qubits": [46], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset46"}, {"qubits": [47], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset47"}, {"qubits": [48], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset48"}, {"qubits": [49], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset49"}, {"qubits": [50], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset50"}, {"qubits": [51], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset51"}, {"qubits": [52], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset52"}, {"qubits": [53], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset53"}, {"qubits": [54], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset54"}, {"qubits": [55], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset55"}, {"qubits": [56], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset56"}, {"qubits": [57], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset57"}, {"qubits": [58], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset58"}, {"qubits": [59], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset59"}, {"qubits": [60], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset60"}, {"qubits": [61], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset61"}, {"qubits": [62], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset62"}, {"qubits": [63], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset63"}, {"qubits": [64], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset64"}, {"qubits": [65], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset65"}, {"qubits": [66], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset66"}, {"qubits": [67], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 6260}], "name": "reset67"}, {"qubits": [68], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset68"}, {"qubits": [69], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset69"}, {"qubits": [70], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset70"}, {"qubits": [71], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset71"}, {"qubits": [72], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset72"}, {"qubits": [73], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset73"}, {"qubits": [74], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset74"}, {"qubits": [75], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset75"}, {"qubits": [76], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset76"}, {"qubits": [77], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4108}], "name": "reset77"}, {"qubits": [78], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset78"}, {"qubits": [79], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset79"}, {"qubits": [80], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset80"}, {"qubits": [81], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset81"}, {"qubits": [82], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset82"}, {"qubits": [83], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset83"}, {"qubits": [84], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset84"}, {"qubits": [85], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset85"}, {"qubits": [86], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset86"}, {"qubits": [87], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset87"}, {"qubits": [88], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset88"}, {"qubits": [89], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset89"}, {"qubits": [90], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset90"}, {"qubits": [91], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset91"}, {"qubits": [92], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset92"}, {"qubits": [93], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset93"}, {"qubits": [94], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset94"}, {"qubits": [95], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset95"}, {"qubits": [96], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset96"}, {"qubits": [97], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset97"}, {"qubits": [98], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset98"}, {"qubits": [99], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset99"}, {"qubits": [100], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset100"}, {"qubits": [101], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset101"}, {"qubits": [102], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset102"}, {"qubits": [103], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset103"}, {"qubits": [104], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset104"}, {"qubits": [105], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset105"}, {"qubits": [106], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset106"}, {"qubits": [107], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset107"}, {"qubits": [108], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset108"}, {"qubits": [109], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset109"}, {"qubits": [110], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset110"}, {"qubits": [111], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset111"}, {"qubits": [112], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset112"}, {"qubits": [113], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset113"}, {"qubits": [114], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset114"}, {"qubits": [115], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset115"}, {"qubits": [116], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset116"}, {"qubits": [117], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset117"}, {"qubits": [118], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset118"}, {"qubits": [119], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset119"}, {"qubits": [120], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset120"}, {"qubits": [121], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4124}], "name": "reset121"}, {"qubits": [122], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset122"}, {"qubits": [123], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset123"}, {"qubits": [124], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset124"}, {"qubits": [125], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset125"}, {"qubits": [126], "gate": "reset", "parameters": [{"date": "12/21/2023, CST 13:00:54", "name": "gate_length", "unit": "ns", "value": 4060}], "name": "reset126"}], "general": [{"date": "12/21/2023, CST 13:00:54", "name": "jq_6272", "unit": "GHz", "value": 0.0014052467241273245}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6272", "unit": "GHz", "value": -3.79180228429084e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6768", "unit": "GHz", "value": 0.002039259527698672}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6768", "unit": "GHz", "value": 0.00011712825598404162}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4445", "unit": "GHz", "value": 0.002317962791273365}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4445", "unit": "GHz", "value": -6.478730609542749e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_99100", "unit": "GHz", "value": 0.002063337712954582}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_99100", "unit": "GHz", "value": -7.48907582834632e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_108112", "unit": "GHz", "value": 0.0020682189159675892}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_108112", "unit": "GHz", "value": -5.7701349367966416e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_89", "unit": "GHz", "value": 0.002079341359085459}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_89", "unit": "GHz", "value": -6.073753398857906e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4041", "unit": "GHz", "value": 0.0020390601476634592}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4041", "unit": "GHz", "value": -5.6588750067433e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_014", "unit": "GHz", "value": 0.0019828647283930663}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_014", "unit": "GHz", "value": -7.787675152216526e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1730", "unit": "GHz", "value": 0.0019849967683096647}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1730", "unit": "GHz", "value": -5.528314995243645e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_100101", "unit": "GHz", "value": 0.0020827125099481462}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_100101", "unit": "GHz", "value": -7.783373390948342e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_9198", "unit": "GHz", "value": 0.00210648170018337}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_9198", "unit": "GHz", "value": -5.80461337983578e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_100110", "unit": "GHz", "value": 0.002042411775365032}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_100110", "unit": "GHz", "value": -5.747135959328525e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7590", "unit": "GHz", "value": 0.002077203237181818}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7590", "unit": "GHz", "value": -6.29779113966286e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4142", "unit": "GHz", "value": 0.0021189888899059844}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4142", "unit": "GHz", "value": -7.092463924393955e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_9697", "unit": "GHz", "value": 0.0020276543006797253}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_9697", "unit": "GHz", "value": -5.5764441442523855e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1819", "unit": "GHz", "value": 0.002016483830044029}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1819", "unit": "GHz", "value": -5.329439199417771e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5568", "unit": "GHz", "value": 0.0020261815926973336}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5568", "unit": "GHz", "value": -5.8157402311000275e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_910", "unit": "GHz", "value": 0.002017219923004526}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_910", "unit": "GHz", "value": -7.091107606699552e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4955", "unit": "GHz", "value": 0.0019813039263798177}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4955", "unit": "GHz", "value": -6.340818340303854e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_106107", "unit": "GHz", "value": 0.002037885106156237}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_106107", "unit": "GHz", "value": -5.467776097980794e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4748", "unit": "GHz", "value": 0.0019910353966418764}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4748", "unit": "GHz", "value": -5.422716450731096e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4243", "unit": "GHz", "value": 0.002036736065611844}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4243", "unit": "GHz", "value": -0.00013022054690918828}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_107108", "unit": "GHz", "value": 0.002054342162673696}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_107108", "unit": "GHz", "value": -6.976335544560641e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7385", "unit": "GHz", "value": 0.0021058875251777198}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7385", "unit": "GHz", "value": -6.951317332024349e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3839", "unit": "GHz", "value": 0.002019645448890577}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3839", "unit": "GHz", "value": -6.678978952434963e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2033", "unit": "GHz", "value": 0.002031712378275237}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2033", "unit": "GHz", "value": -6.163550584613683e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4849", "unit": "GHz", "value": 0.0020105694038459847}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4849", "unit": "GHz", "value": -6.711137919394218e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_103104", "unit": "GHz", "value": 0.0019910196504382806}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_103104", "unit": "GHz", "value": -7.327773925682879e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8081", "unit": "GHz", "value": 0.002083740222086815}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8081", "unit": "GHz", "value": -6.332888517032435e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7576", "unit": "GHz", "value": 0.002048553537524236}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7576", "unit": "GHz", "value": -7.838709770755005e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6673", "unit": "GHz", "value": 0.002055663427914484}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6673", "unit": "GHz", "value": -6.0609534462347164e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8586", "unit": "GHz", "value": 0.0020685171792148545}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8586", "unit": "GHz", "value": -0.00010210551427360683}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8182", "unit": "GHz", "value": 0.0020368231065181416}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8182", "unit": "GHz", "value": -5.454546651632677e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_110118", "unit": "GHz", "value": 0.0019589596564027877}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_110118", "unit": "GHz", "value": -5.506155294134259e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1626", "unit": "GHz", "value": 0.0020273697049736747}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1626", "unit": "GHz", "value": -6.058079632748047e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_9094", "unit": "GHz", "value": 0.0020549958524831817}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_9094", "unit": "GHz", "value": -5.791245694628067e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_118119", "unit": "GHz", "value": 0.0018780825247643425}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_118119", "unit": "GHz", "value": -5.061791032759601e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1213", "unit": "GHz", "value": 0.0020873479329661404}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1213", "unit": "GHz", "value": -5.981200793910341e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2223", "unit": "GHz", "value": 0.002069463942141892}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2223", "unit": "GHz", "value": -9.261374594531617e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7778", "unit": "GHz", "value": 0.0020271686694114683}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7778", "unit": "GHz", "value": 7.84844393643745e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4950", "unit": "GHz", "value": 0.0020060166255255183}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4950", "unit": "GHz", "value": -5.614190469318989e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_104105", "unit": "GHz", "value": 0.00200483885743138}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_104105", "unit": "GHz", "value": -0.00010368938187422662}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_114115", "unit": "GHz", "value": 0.00203561339459405}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_114115", "unit": "GHz", "value": -9.792159543409722e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4546", "unit": "GHz", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4546", "unit": "GHz", "value": 1.1152463030880667e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5051", "unit": "GHz", "value": 0.002007515049640185}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5051", "unit": "GHz", "value": -6.774555031511362e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_105106", "unit": "GHz", "value": 0.002032544385486162}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_105106", "unit": "GHz", "value": -6.059403530758608e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7281", "unit": "GHz", "value": 0.002025542021877011}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7281", "unit": "GHz", "value": -6.710529328911996e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8283", "unit": "GHz", "value": 0.002022679791862388}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8283", "unit": "GHz", "value": -5.949577498384519e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4647", "unit": "GHz", "value": 0.0020279817093003154}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4647", "unit": "GHz", "value": -5.7292885278108185e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2324", "unit": "GHz", "value": 0.0020574327412918657}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2324", "unit": "GHz", "value": -0.00018516427453327936}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7879", "unit": "GHz", "value": 0.001934154208088962}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7879", "unit": "GHz", "value": -9.750050211015833e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8384", "unit": "GHz", "value": 0.0020114042376330184}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8384", "unit": "GHz", "value": -5.969554168487574e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_115116", "unit": "GHz", "value": 0.0020724932208686466}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_115116", "unit": "GHz", "value": -6.513323050422187e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1920", "unit": "GHz", "value": 0.0020412919858552006}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1920", "unit": "GHz", "value": -6.256491097504238e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7980", "unit": "GHz", "value": 0.002070932773344986}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7980", "unit": "GHz", "value": -7.97166819166717e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2425", "unit": "GHz", "value": 0.0021492916054510363}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2425", "unit": "GHz", "value": -8.156608790620219e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5657", "unit": "GHz", "value": 0.002031708732342473}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5657", "unit": "GHz", "value": -6.193352567705326e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_93106", "unit": "GHz", "value": 0.0020650971242811285}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_93106", "unit": "GHz", "value": -6.0094033720192035e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_116117", "unit": "GHz", "value": 0.0020372414437475703}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_116117", "unit": "GHz", "value": -5.7645851700531324e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2021", "unit": "GHz", "value": 0.0020473502709905085}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2021", "unit": "GHz", "value": -6.164205423771742e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1217", "unit": "GHz", "value": 0.0020353699229419637}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1217", "unit": "GHz", "value": -6.254088969122712e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4153", "unit": "GHz", "value": 0.0020977100439793484}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4153", "unit": "GHz", "value": -5.9643476805987655e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5758", "unit": "GHz", "value": 0.0020368338038238517}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5758", "unit": "GHz", "value": -5.4782062084840265e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8793", "unit": "GHz", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8793", "unit": "GHz", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3031", "unit": "GHz", "value": 0.0019936802212799022}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3031", "unit": "GHz", "value": -5.354303261550831e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2526", "unit": "GHz", "value": 0.0020623688379302397}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2526", "unit": "GHz", "value": -6.0364576809659606e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7991", "unit": "GHz", "value": 0.0020387504147015047}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7991", "unit": "GHz", "value": -5.541938951465069e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2627", "unit": "GHz", "value": 0.002043978123037061}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2627", "unit": "GHz", "value": -6.115973418481799e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2122", "unit": "GHz", "value": 0.002084004614423227}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2122", "unit": "GHz", "value": -5.992060546580749e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5871", "unit": "GHz", "value": 0.002024443096858653}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5871", "unit": "GHz", "value": -5.8994389173358685e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3132", "unit": "GHz", "value": 0.0020148846421063123}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3132", "unit": "GHz", "value": -6.080096830712783e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_415", "unit": "GHz", "value": 0.002025456417642871}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_415", "unit": "GHz", "value": -6.466887098260468e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8687", "unit": "GHz", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8687", "unit": "GHz", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_113114", "unit": "GHz", "value": 0.0020418686406047837}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_113114", "unit": "GHz", "value": -0.00010181499196934724}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_104111", "unit": "GHz", "value": 0.0020031501371974127}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_104111", "unit": "GHz", "value": -5.631070235069551e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_123124", "unit": "GHz", "value": 0.0021074517537913806}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_123124", "unit": "GHz", "value": -6.279027807689552e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2728", "unit": "GHz", "value": 0.0019896029246867807}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2728", "unit": "GHz", "value": -0.00014493357051699178}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3443", "unit": "GHz", "value": 0.0019851340897085665}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3443", "unit": "GHz", "value": -6.648556204669563e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_119120", "unit": "GHz", "value": 0.001590593942686458}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_119120", "unit": "GHz", "value": -3.403553947950364e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6465", "unit": "GHz", "value": 0.0020574337407102856}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6465", "unit": "GHz", "value": -6.825693567073777e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5464", "unit": "GHz", "value": 0.002044225238205556}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5464", "unit": "GHz", "value": -7.084165158203396e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3236", "unit": "GHz", "value": 0.002070833267822245}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3236", "unit": "GHz", "value": -6.181397156682611e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6061", "unit": "GHz", "value": 0.002009963371140271}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6061", "unit": "GHz", "value": -5.4637624995240713e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_56", "unit": "GHz", "value": 0.0020052993855801424}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_56", "unit": "GHz", "value": -6.58640052003545e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1418", "unit": "GHz", "value": 0.001997102593908355}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1418", "unit": "GHz", "value": -6.000306149418548e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8788", "unit": "GHz", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8788", "unit": "GHz", "value": 0}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_9798", "unit": "GHz", "value": 0.0020228876876917067}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_9798", "unit": "GHz", "value": -6.381416835018912e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_12", "unit": "GHz", "value": 0.0019466116448616996}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_12", "unit": "GHz", "value": -8.740079325676268e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_112126", "unit": "GHz", "value": 0.002075772972182547}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_112126", "unit": "GHz", "value": -6.203026109731303e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2829", "unit": "GHz", "value": 0.0019845311163794632}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2829", "unit": "GHz", "value": 0.0001231472204105278}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4554", "unit": "GHz", "value": 0.00221484794398164}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4554", "unit": "GHz", "value": -5.8967393320697016e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3651", "unit": "GHz", "value": 0.002067400712914352}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3651", "unit": "GHz", "value": -6.507620853122463e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8889", "unit": "GHz", "value": 0.0021131938492817155}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8889", "unit": "GHz", "value": -7.461051090132014e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_120121", "unit": "GHz", "value": 0.0020496539706516778}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_120121", "unit": "GHz", "value": -6.656576655742933e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1522", "unit": "GHz", "value": 0.0020991659153082954}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1522", "unit": "GHz", "value": -6.287495254240092e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2434", "unit": "GHz", "value": 0.002116146722712853}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2434", "unit": "GHz", "value": 6.46136561558221e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8485", "unit": "GHz", "value": 0.002028322418436925}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8485", "unit": "GHz", "value": 5.8002678478462396e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2930", "unit": "GHz", "value": 0.0020090396722767215}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2930", "unit": "GHz", "value": -5.845753533874161e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6162", "unit": "GHz", "value": 0.0012352325763915208}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6162", "unit": "GHz", "value": -3.3651780622277295e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7074", "unit": "GHz", "value": 0.0020416879042027105}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7074", "unit": "GHz", "value": -6.678817433147575e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_121122", "unit": "GHz", "value": 0.002051290904428393}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_121122", "unit": "GHz", "value": -5.521590635453899e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_23", "unit": "GHz", "value": 0.0019623585494440094}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_23", "unit": "GHz", "value": -0.00018945025200026752}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_122123", "unit": "GHz", "value": 0.0020534691162871674}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_122123", "unit": "GHz", "value": -6.111663753687044e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6263", "unit": "GHz", "value": 0.0015901253004362863}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6263", "unit": "GHz", "value": -4.044439453304781e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_117118", "unit": "GHz", "value": 0.0019723225433673705}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_117118", "unit": "GHz", "value": -5.616401356171828e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_109114", "unit": "GHz", "value": 0.0020308909897406406}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_109114", "unit": "GHz", "value": -7.452239894536615e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_9495", "unit": "GHz", "value": 0.002057145482174926}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_9495", "unit": "GHz", "value": -6.851977830502996e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3752", "unit": "GHz", "value": 0.0020479309213517153}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3752", "unit": "GHz", "value": -5.8083209317658915e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5859", "unit": "GHz", "value": 0.0020765547150510518}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5859", "unit": "GHz", "value": -6.0536481943158204e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_34", "unit": "GHz", "value": 0.002022188754327855}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_34", "unit": "GHz", "value": -5.467012266532227e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3339", "unit": "GHz", "value": 0.0020578443990462722}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3339", "unit": "GHz", "value": -5.690812795715419e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_9596", "unit": "GHz", "value": 0.0020000110660345865}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_9596", "unit": "GHz", "value": -5.645638497581939e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6869", "unit": "GHz", "value": 0.0020407509730333588}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6869", "unit": "GHz", "value": 0.00010756638761651459}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6364", "unit": "GHz", "value": 0.0020458604816796454}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6364", "unit": "GHz", "value": -0.000112148624351252}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7177", "unit": "GHz", "value": 0.00203730542426093}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7177", "unit": "GHz", "value": -0.00017003010260771938}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_111122", "unit": "GHz", "value": 0.0021017634533261184}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_111122", "unit": "GHz", "value": -6.20918203151098e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_45", "unit": "GHz", "value": 0.002053612045736607}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_45", "unit": "GHz", "value": -5.859616054047144e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5960", "unit": "GHz", "value": 0.0019871296027515646}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5960", "unit": "GHz", "value": -9.229235513138039e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_96109", "unit": "GHz", "value": 0.001983245055582903}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_96109", "unit": "GHz", "value": -0.0001265948348775944}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_124125", "unit": "GHz", "value": 0.0020424937878031416}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_124125", "unit": "GHz", "value": -5.9361692404670176e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6970", "unit": "GHz", "value": 0.00210469507953591}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6970", "unit": "GHz", "value": -0.00012035597035147507}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3547", "unit": "GHz", "value": 0.002007795276077866}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3547", "unit": "GHz", "value": -6.531767774178146e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_101102", "unit": "GHz", "value": 0.0020488488994843132}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_101102", "unit": "GHz", "value": -0.0001799538908615535}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_01", "unit": "GHz", "value": 0.002034386432443131}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_01", "unit": "GHz", "value": -5.8661795395154044e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1011", "unit": "GHz", "value": 0.002015191423050228}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1011", "unit": "GHz", "value": -6.682474986195669e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6566", "unit": "GHz", "value": 0.0020547967113592504}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6566", "unit": "GHz", "value": -5.802848658759869e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3738", "unit": "GHz", "value": 0.001996996367696384}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3738", "unit": "GHz", "value": -5.3687167139072205e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_2835", "unit": "GHz", "value": 0.002060279393989695}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_2835", "unit": "GHz", "value": -5.9982015250562114e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_102103", "unit": "GHz", "value": 0.0020510836466568804}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_102103", "unit": "GHz", "value": -6.512362867341203e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_92102", "unit": "GHz", "value": 0.002080569686989269}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_92102", "unit": "GHz", "value": -6.296520861530106e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_67", "unit": "GHz", "value": 0.0020655464009447402}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_67", "unit": "GHz", "value": -6.077789223801997e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_9899", "unit": "GHz", "value": 0.0020848487770784006}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_9899", "unit": "GHz", "value": -6.658643829803448e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_4344", "unit": "GHz", "value": 0.0020286853446205943}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_4344", "unit": "GHz", "value": -6.276360322125827e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5256", "unit": "GHz", "value": 0.00204169309437646}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5256", "unit": "GHz", "value": -6.05398234585966e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_125126", "unit": "GHz", "value": 0.002027257376930085}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_125126", "unit": "GHz", "value": -5.468613167184603e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_3940", "unit": "GHz", "value": 0.002064726414073091}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_3940", "unit": "GHz", "value": -5.674922963363317e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_816", "unit": "GHz", "value": 0.0021208583934523894}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_816", "unit": "GHz", "value": -6.0587305223444244e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_6667", "unit": "GHz", "value": 0.002102657735930424}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_6667", "unit": "GHz", "value": -0.00013133196772825172}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_1112", "unit": "GHz", "value": 0.002097783868619726}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_1112", "unit": "GHz", "value": -5.803892181090068e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7677", "unit": "GHz", "value": 0.002035739926208237}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7677", "unit": "GHz", "value": -9.695478229058895e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_8392", "unit": "GHz", "value": 0.001994666644079252}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_8392", "unit": "GHz", "value": -6.0930065010283263e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_7489", "unit": "GHz", "value": 0.0020654636913506066}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_7489", "unit": "GHz", "value": -5.910666390040517e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_78", "unit": "GHz", "value": 0.002077376412669036}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_78", "unit": "GHz", "value": -5.872325704277249e-05}, {"date": "12/21/2023, CST 13:00:54", "name": "jq_5360", "unit": "GHz", "value": 0.0020216639295234876}, {"date": "12/21/2023, CST 13:00:54", "name": "zz_5360", "unit": "GHz", "value": -0.00012219899220700667}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_2", "unit": "", "value": 0.9855118592562173}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_4", "unit": "", "value": 0.9697487529194557}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_6", "unit": "", "value": 0.9529071788522241}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_8", "unit": "", "value": 0.9318392574691757}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_10", "unit": "", "value": 0.9074608262949693}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_12", "unit": "", "value": 0.8896332299314417}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_14", "unit": "", "value": 0.8665954005430847}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_16", "unit": "", "value": 0.8376484510568153}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_18", "unit": "", "value": 0.8183477247699512}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_20", "unit": "", "value": 0.7997086311695708}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_22", "unit": "", "value": 0.7789994777955439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_24", "unit": "", "value": 0.7532778030893807}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_26", "unit": "", "value": 0.7188954898753184}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_28", "unit": "", "value": 0.685440830009397}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_30", "unit": "", "value": 0.6664826944468862}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_32", "unit": "", "value": 0.6421413272613378}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_34", "unit": "", "value": 0.6182123998795439}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_36", "unit": "", "value": 0.5991494547044554}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_38", "unit": "", "value": 0.5771205547388591}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_40", "unit": "", "value": 0.5529154950661102}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_42", "unit": "", "value": 0.5325985477164223}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_44", "unit": "", "value": 0.5188064432154211}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_46", "unit": "", "value": 0.5026499314071627}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_48", "unit": "", "value": 0.4877100397580208}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_50", "unit": "", "value": 0.47677971065542135}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_52", "unit": "", "value": 0.46443308368561237}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_54", "unit": "", "value": 0.4514706943465948}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_56", "unit": "", "value": 0.43247163725052723}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_58", "unit": "", "value": 0.41618168485211493}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_60", "unit": "", "value": 0.39974520780947925}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_62", "unit": "", "value": 0.38808567920713416}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_64", "unit": "", "value": 0.37516910569729656}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_66", "unit": "", "value": 0.3553671600782309}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_68", "unit": "", "value": 0.33862554303946907}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_70", "unit": "", "value": 0.32802840051766885}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_72", "unit": "", "value": 0.3177764815540329}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_74", "unit": "", "value": 0.29584263230267605}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_76", "unit": "", "value": 0.2766695854233391}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_78", "unit": "", "value": 0.26801589219997635}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_80", "unit": "", "value": 0.25703681608329443}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_82", "unit": "", "value": 0.2460747597660294}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_84", "unit": "", "value": 0.23434522212438977}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_86", "unit": "", "value": 0.22365467947729334}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_88", "unit": "", "value": 0.2138777862842524}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_90", "unit": "", "value": 0.1964875166252146}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_92", "unit": "", "value": 0.18292538154097254}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_94", "unit": "", "value": 0.17577976498202427}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_96", "unit": "", "value": 0.16835553810522896}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_98", "unit": "", "value": 0.16294656837134472}, {"date": "05/18/2023, CDT 23:00:00", "name": "lf_100", "unit": "", "value": 0.15443334928335548}], "general_qlists": [{"name": "lf_100", "qubits": [37, 52, 56, 57, 58, 71, 77, 76, 75, 90, 94, 95, 96, 109, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126, 112, 108, 107, 106, 105, 104, 103, 102, 101, 100, 99, 98, 91, 79, 80, 81, 72, 62, 61, 60, 53, 41, 42, 43, 44, 45, 54, 64, 65, 66, 73, 85, 86, 87, 88, 89, 74, 70, 69, 68, 55, 49, 50, 51, 36, 32, 31, 30, 17, 12, 11, 10, 9, 8, 7, 6, 5, 4, 3, 2, 1, 0, 14, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27]}]}

==> output_calibration_json/qpu_configuration.json <==
"{\"backend_name\": \"ibm_brisbane\", \"backend_version\": \"1.1.17\", \"n_qubits\": 127, \"basis_gates\": [\"id\", \"rz\", \"sx\", \"x\", \"ecr\", \"reset\"], \"gates\": [{\"name\": \"id\", \"parameters\": [], \"qasm_def\": \"gate id q { U(0, 0, 0) q; }\", \"coupling_map\": [[0], [1], [2], [3], [4], [5], [6], [7], [8], [9], [10], [11], [12], [13], [14], [15], [16], [17], [18], [19], [20], [21], [22], [23], [24], [25], [26], [27], [28], [29], [30], [31], [32], [33], [34], [35], [36], [37], [38], [39], [40], [41], [42], [43], [44], [45], [46], [47], [48], [49], [50], [51], [52], [53], [54], [55], [56], [57], [58], [59], [60], [61], [62], [63], [64], [65], [66], [67], [68], [69], [70], [71], [72], [73], [74], [75], [76], [77], [78], [79], [80], [81], [82], [83], [84], [85], [86], [87], [88], [89], [90], [91], [92], [93], [94], [95], [96], [97], [98], [99], [100], [101], [102], [103], [104], [105], [106], [107], [108], [109], [110], [111], [112], [113], [114], [115], [116], [117], [118], [119], [120], [121], [122], [123], [124], [125], [126]]}, {\"name\": \"rz\", \"parameters\": [\"theta\"], \"qasm_def\": \"gate rz(theta) q { U(0, 0, theta) q; }\", \"coupling_map\": [[0], [1], [2], [3], [4], [5], [6], [7], [8], [9], [10], [11], [12], [13], [14], [15], [16], [17], [18], [19], [20], [21], [22], [23], [24], [25], [26], [27], [28], [29], [30], [31], [32], [33], [34], [35], [36], [37], [38], [39], [40], [41], [42], [43], [44], [45], [46], [47], [48], [49], [50], [51], [52], [53], [54], [55], [56], [57], [58], [59], [60], [61], [62], [63], [64], [65], [66], [67], [68], [69], [70], [71], [72], [73], [74], [75], [76], [77], [78], [79], [80], [81], [82], [83], [84], [85], [86], [87], [88], [89], [90], [91], [92], [93], [94], [95], [96], [97], [98], [99], [100], [101], [102], [103], [104], [105], [106], [107], [108], [109], [110], [111], [112], [113], [114], [115], [116], [117], [118], [119], [120], [121], [122], [123], [124], [125], [126]]}, {\"name\": \"sx\", \"parameters\": [], \"qasm_def\": \"gate sx q { U(pi/2, 3*pi/2, pi/2) q; }\", \"coupling_map\": [[0], [1], [2], [3], [4], [5], [6], [7], [8], [9], [10], [11], [12], [13], [14], [15], [16], [17], [18], [19], [20], [21], [22], [23], [24], [25], [26], [27], [28], [29], [30], [31], [32], [33], [34], [35], [36], [37], [38], [39], [40], [41], [42], [43], [44], [45], [46], [47], [48], [49], [50], [51], [52], [53], [54], [55], [56], [57], [58], [59], [60], [61], [62], [63], [64], [65], [66], [67], [68], [69], [70], [71], [72], [73], [74], [75], [76], [77], [78], [79], [80], [81], [82], [83], [84], [85], [86], [87], [88], [89], [90], [91], [92], [93], [94], [95], [96], [97], [98], [99], [100], [101], [102], [103], [104], [105], [106], [107], [108], [109], [110], [111], [112], [113], [114], [115], [116], [117], [118], [119], [120], [121], [122], [123], [124], [125], [126]]}, {\"name\": \"x\", \"parameters\": [], \"qasm_def\": \"gate x q { U(pi, 0, pi) q; }\", \"coupling_map\": [[0], [1], [2], [3], [4], [5], [6], [7], [8], [9], [10], [11], [12], [13], [14], [15], [16], [17], [18], [19], [20], [21], [22], [23], [24], [25], [26], [27], [28], [29], [30], [31], [32], [33], [34], [35], [36], [37], [38], [39], [40], [41], [42], [43], [44], [45], [46], [47], [48], [49], [50], [51], [52], [53], [54], [55], [56], [57], [58], [59], [60], [61], [62], [63], [64], [65], [66], [67], [68], [69], [70], [71], [72], [73], [74], [75], [76], [77], [78], [79], [80], [81], [82], [83], [84], [85], [86], [87], [88], [89], [90], [91], [92], [93], [94], [95], [96], [97], [98], [99], [100], [101], [102], [103], [104], [105], [106], [107], [108], [109], [110], [111], [112], [113], [114], [115], [116], [117], [118], [119], [120], [121], [122], [123], [124], [125], [126]]}, {\"name\": \"ecr\", \"parameters\": [], \"qasm_def\": \"gate ecr q0, q1 { U(pi, pi/2, 7*pi/2) q0; U(pi, 7*pi/2, pi/2) q1; CX q0, q1; U(0, 0, 7*pi/2) q0; U(pi/2, 7*pi/2, pi/2) q1; }\", \"coupling_map\": [[1, 0], [2, 1], [3, 2], [4, 3], [4, 5], [4, 15], [6, 5], [6, 7], [7, 8], [8, 9], [10, 9], [10, 11], [11, 12], [12, 17], [13, 12], [14, 0], [14, 18], [15, 22], [16, 8], [16, 26], [17, 30], [18, 19], [20, 19], [20, 33], [21, 20], [21, 22], [22, 23], [24, 23], [24, 34], [25, 24], [26, 25], [27, 26], [28, 27], [28, 29], [28, 35], [30, 29], [30, 31], [31, 32], [32, 36], [33, 39], [34, 43], [35, 47], [36, 51], [37, 38], [39, 38], [40, 39], [40, 41], [41, 53], [42, 41], [42, 43], [43, 44], [44, 45], [46, 45], [46, 47], [48, 47], [48, 49], [50, 49], [50, 51], [52, 37], [52, 56], [53, 60], [54, 45], [54, 64], [55, 49], [55, 68], [56, 57], [57, 58], [58, 59], [58, 71], [59, 60], [60, 61], [62, 61], [62, 63], [62, 72], [63, 64], [65, 64], [65, 66], [67, 66], [67, 68], [69, 68], [69, 70], [73, 66], [74, 70], [74, 89], [75, 90], [76, 75], [77, 71], [77, 76], [77, 78], [79, 78], [79, 80], [80, 81], [81, 72], [81, 82], [82, 83], [83, 92], [84, 83], [85, 73], [85, 84], [85, 86], [86, 87], [87, 88], [88, 89], [91, 79], [92, 102], [93, 87], [93, 106], [94, 90], [94, 95], [95, 96], [97, 96], [97, 98], [98, 91], [99, 98], [100, 99], [100, 110], [101, 100], [101, 102], [102, 103], [104, 103], [105, 104], [105, 106], [107, 106], [108, 107], [108, 112], [109, 96], [110, 118], [111, 104], [112, 126], [113, 114], [114, 109], [114, 115], [116, 115], [116, 117], [117, 118], [118, 119], [120, 119], [121, 120], [122, 111], [122, 121], [122, 123], [124, 123], [125, 124], [125, 126]]}, {\"name\": \"reset\", \"parameters\": null, \"qasm_def\": null}], \"local\": false, \"simulator\": false, \"conditional\": false, \"open_pulse\": true, \"memory\": true, \"max_shots\": 20000, \"coupling_map\": [[1, 0], [2, 1], [3, 2], [4, 3], [4, 5], [4, 15], [6, 5], [6, 7], [7, 8], [8, 9], [10, 9], [10, 11], [11, 12], [12, 17], [13, 12], [14, 0], [14, 18], [15, 22], [16, 8], [16, 26], [17, 30], [18, 19], [20, 19], [20, 33], [21, 20], [21, 22], [22, 23], [24, 23], [24, 34], [25, 24], [26, 25], [27, 26], [28, 27], [28, 29], [28, 35], [30, 29], [30, 31], [31, 32], [32, 36], [33, 39], [34, 43], [35, 47], [36, 51], [37, 38], [39, 38], [40, 39], [40, 41], [41, 53], [42, 41], [42, 43], [43, 44], [44, 45], [46, 45], [46, 47], [48, 47], [48, 49], [50, 49], [50, 51], [52, 37], [52, 56], [53, 60], [54, 45], [54, 64], [55, 49], [55, 68], [56, 57], [57, 58], [58, 59], [58, 71], [59, 60], [60, 61], [62, 61], [62, 63], [62, 72], [63, 64], [65, 64], [65, 66], [67, 66], [67, 68], [69, 68], [69, 70], [73, 66], [74, 70], [74, 89], [75, 90], [76, 75], [77, 71], [77, 76], [77, 78], [79, 78], [79, 80], [80, 81], [81, 72], [81, 82], [82, 83], [83, 92], [84, 83], [85, 73], [85, 84], [85, 86], [86, 87], [87, 88], [88, 89], [91, 79], [92, 102], [93, 87], [93, 106], [94, 90], [94, 95], [95, 96], [97, 96], [97, 98], [98, 91], [99, 98], [100, 99], [100, 110], [101, 100], [101, 102], [102, 103], [104, 103], [105, 104], [105, 106], [107, 106], [108, 107], [108, 112], [109, 96], [110, 118], [111, 104], [112, 126], [113, 114], [114, 109], [114, 115], [116, 115], [116, 117], [117, 118], [118, 119], [120, 119], [121, 120], [122, 111], [122, 121], [122, 123], [124, 123], [125, 124], [125, 126]], \"dynamic_reprate_enabled\": true, \"supported_instructions\": [\"ecr\", \"id\", \"delay\", \"measure\", \"reset\", \"rz\", \"sx\", \"x\", \"if_else\", \"for_loop\", \"switch_case\"], \"rep_delay_range\": [0.0, 500.0], \"default_rep_delay\": 250.0, \"max_experiments\": 300, \"sample_name\": \"family: Eagle, revision: 3\", \"n_registers\": 1, \"credits_required\": true, \"online_date\": {\"py/object\": \"datetime.datetime\", \"__reduce__\": [{\"py/type\": \"datetime.datetime\"}, [\"B+cBFwUAAAAAAA==\", {\"py/reduce\": [{\"py/function\": \"copyreg._reconstructor\"}, {\"py/tuple\": [{\"py/type\": \"dateutil.tz.tz.tzutc\"}, {\"py/type\": \"datetime.tzinfo\"}, {\"py/reduce\": [{\"py/type\": \"datetime.tzinfo\"}, {\"py/tuple\": []}]}]}]}]]}, \"description\": \"127 qubit device\", \"dt\": 0.5, \"dtm\": 0.5, \"processor_type\": {\"family\": \"Eagle\", \"revision\": 3}, \"parametric_pulses\": [\"gaussian\", \"gaussian_square\", \"gaussian_square_drag\", \"drag\", \"constant\"], \"allow_q_object\": true, \"clops\": null, \"clops_h\": 5000, \"clops_v\": \"None\", \"coords\": [[1, 1], [2, 1], [3, 1], [4, 1], [5, 1], [6, 1], [7, 1], [8, 1], [9, 1], [10, 1], [11, 1], [12, 1], [13, 1], [14, 1], [1, 2], [5, 2], [9, 2], [13, 2], [1, 3], [2, 3], [3, 3], [4, 3], [5, 3], [6, 3], [7, 3], [8, 3], [9, 3], [10, 3], [11, 3], [12, 3], [13, 3], [14, 3], [15, 3], [3, 4], [7, 4], [11, 4], [15, 4], [1, 5], [2, 5], [3, 5], [4, 5], [5, 5], [6, 5], [7, 5], [8, 5], [9, 5], [10, 5], [11, 5], [12, 5], [13, 5], [14, 5], [15, 5], [1, 6], [5, 6], [9, 6], [13, 6], [1, 7], [2, 7], [3, 7], [4, 7], [5, 7], [6, 7], [7, 7], [8, 7], [9, 7], [10, 7], [11, 7], [12, 7], [13, 7], [14, 7], [15, 7], [3, 8], [7, 8], [11, 8], [15, 8], [1, 9], [2, 9], [3, 9], [4, 9], [5, 9], [6, 9], [7, 9], [8, 9], [9, 9], [10, 9], [11, 9], [12, 9], [13, 9], [14, 9], [15, 9], [1, 10], [5, 10], [9, 10], [13, 10], [1, 11], [2, 11], [3, 11], [4, 11], [5, 11], [6, 11], [7, 11], [8, 11], [9, 11], [10, 11], [11, 11], [12, 11], [13, 11], [14, 11], [15, 11], [3, 12], [7, 12], [11, 12], [15, 12], [2, 13], [3, 13], [4, 13], [5, 13], [6, 13], [7, 13], [8, 13], [9, 13], [10, 13], [11, 13], [12, 13], [13, 13], [14, 13], [15, 13]], \"measure_esp_enabled\": false, \"multi_meas_enabled\": true, \"parallel_compilation\": true, \"quantum_volume\": null, \"qubit_channel_mapping\": [[\"u0\", \"d0\", \"m0\", \"u15\"], [\"u0\", \"m1\", \"d1\", \"u1\"], [\"u2\", \"u1\", \"d2\", \"m2\"], [\"u2\", \"d3\", \"m3\", \"u3\"], [\"u5\", \"u3\", \"u4\", \"d4\", \"m4\"], [\"u4\", \"m5\", \"d5\", \"u6\"], [\"u6\", \"m6\", \"u7\", \"d6\"], [\"u7\", \"u8\", \"d7\", \"m7\"], [\"u18\", \"u8\", \"d8\", \"u9\", \"m8\"], [\"d9\", \"u10\", \"u9\", \"m9\"], [\"d10\", \"u11\", \"m10\", \"u10\"], [\"d11\", \"u12\", \"m11\", \"u11\"], [\"u14\", \"d12\", \"u12\", \"m12\", \"u13\"], [\"u14\", \"m13\", \"d13\"], [\"u15\", \"d14\", \"m14\", \"u16\"], [\"u5\", \"d15\", \"u17\", \"m15\"], [\"u18\", \"d16\", \"m16\", \"u19\"], [\"u20\", \"d17\", \"u13\", \"m17\"], [\"d18\", \"m18\", \"u21\", \"u16\"], [\"m19\", \"u21\", \"d19\", \"u22\"], [\"d20\", \"u24\", \"u22\", \"u23\", \"m20\"], [\"u25\", \"u24\", \"m21\", \"d21\"], [\"u26\", \"d22\", \"u25\", \"m22\", \"u17\"], [\"u27\", \"u26\", \"m23\", \"d23\"], [\"m24\", \"u29\", \"u28\", \"d24\", \"u27\"], [\"d25\", \"u29\", \"m25\", \"u30\"], [\"m26\", \"d26\", \"u31\", \"u19\", \"u30\"], [\"d27\", \"m27\", \"u32\", \"u31\"], [\"u33\", \"u32\", \"m28\", \"u34\", \"d28\"], [\"u35\", \"d29\", \"u33\", \"m29\"], [\"u20\", \"u35\", \"d30\", \"m30\", \"u36\"], [\"d31\", \"u37\", \"u36\", \"m31\"], [\"d32\", \"u38\", \"m32\", \"u37\"], [\"m33\", \"u39\", \"u23\", \"d33\"], [\"d34\", \"m34\", \"u28\", \"u40\"], [\"u41\", \"u34\", \"m35\", \"d35\"], [\"m36\", \"u38\", \"u42\", \"d36\"], [\"u58\", \"u43\", \"d37\", \"m37\"], [\"u43\", \"d38\", \"u44\", \"m38\"], [\"u45\", \"u39\", \"m39\", \"d39\", \"u44\"], [\"d40\", \"m40\", \"u45\", \"u46\"], [\"u47\", \"d41\", \"m41\", \"u48\", \"u46\"], [\"d42\", \"m42\", \"u48\", \"u49\"], [\"d43\", \"u49\", \"u50\", \"m43\", \"u40\"], [\"u51\", \"d44\", \"m44\", \"u50\"], [\"u52\", \"m45\", \"d45\", \"u61\", \"u51\"], [\"u52\", \"u53\", \"m46\", \"d46\"], [\"u53\", \"d47\", \"u41\", \"u54\", \"m47\"], [\"d48\", \"m48\", \"u55\", \"u54\"], [\"u56\", \"d49\", \"u63\", \"m49\", \"u55\"], [\"m50\", \"u56\", \"u57\", \"d50\"], [\"d51\", \"u57\", \"u42\", \"m51\"], [\"u58\", \"m52\", \"u59\", \"d52\"], [\"d53\", \"u47\", \"m53\", \"u60\"], [\"u62\", \"d54\", \"u61\", \"m54\"], [\"d55\", \"m55\", \"u63\", \"u64\"], [\"m56\", \"u59\", \"d56\", \"u65\"], [\"u66\", \"m57\", \"u65\", \"d57\"], [\"d58\", \"u66\", \"u67\", \"u68\", \"m58\"], [\"u69\", \"d59\", \"m59\", \"u67\"], [\"m60\", \"u60\", \"u69\", \"u70\", \"d60\"], [\"u71\", \"m61\", \"d61\", \"u70\"], [\"u71\", \"u73\", \"d62\", \"m62\", \"u72\"], [\"d63\", \"u72\", \"m63\", \"u74\"], [\"u62\", \"m64\", \"u74\", \"u75\", \"d64\"], [\"u76\", \"u75\", \"d65\", \"m65\"], [\"u76\", \"m66\", \"u81\", \"d66\", \"u77\"], [\"d67\", \"m67\", \"u78\", \"u77\"], [\"d68\", \"m68\", \"u64\", \"u78\", \"u79\"], [\"u80\", \"d69\", \"m69\", \"u79\"], [\"m70\", \"u80\", \"d70\", \"u82\"], [\"u68\", \"u86\", \"m71\", \"d71\"], [\"m72\", \"d72\", \"u73\", \"u92\"], [\"u81\", \"d73\", \"u97\", \"m73\"], [\"m74\", \"d74\", \"u82\", \"u83\"], [\"m75\", \"u84\", \"d75\", \"u85\"], [\"u87\", \"d76\", \"u85\", \"m76\"], [\"u87\", \"d77\", \"u86\", \"u88\", \"m77\"], [\"m78\", \"d78\", \"u89\", \"u88\"], [\"u103\", \"u89\", \"d79\", \"u90\", \"m79\"], [\"d80\", \"m80\", \"u91\", \"u90\"], [\"u92\", \"m81\", \"u93\", \"d81\", \"u91\"], [\"d82\", \"u94\", \"m82\", \"u93\"], [\"m83\", \"u94\", \"u95\", \"u96\", \"d83\"], [\"u98\", \"d84\", \"u96\", \"m84\"], [\"u98\", \"d85\", \"m85\", \"u97\", \"u99\"], [\"u100\", \"u99\", \"m86\", \"d86\"], [\"u105\", \"u100\", \"u101\", \"d87\", \"m87\"], [\"d88\", \"u102\", \"m88\", \"u101\"], [\"u102\", \"d89\", \"m89\", \"u83\"], [\"u84\", \"d90\", \"u107\", \"m90\"], [\"u103\", \"m91\", \"d91\", \"u112\"], [\"u95\", \"d92\", \"m92\", \"u104\"], [\"d93\", \"u105\", \"m93\", \"u106\"], [\"d94\", \"u107\", \"u108\", \"m94\"], [\"u109\", \"u108\", \"d95\", \"m95\"], [\"m96\", \"u109\", \"d96\", \"u110\", \"u125\"], [\"u110\", \"m97\", \"u111\", \"d97\"], [\"m98\", \"u111\", \"d98\", \"u112\", \"u113\"], [\"u113\", \"m99\", \"u114\", \"d99\"], [\"d100\", \"m100\", \"u115\", \"u116\", \"u114\"], [\"u117\", \"m101\", \"d101\", \"u116\"], [\"m102\", \"d102\", \"u117\", \"u118\", \"u104\"], [\"u118\", \"u119\", \"m103\", \"d103\"], [\"u120\", \"d104\", \"m104\", \"u119\", \"u127\"], [\"u121\", \"u120\", \"d105\", \"m105\"], [\"u121\", \"d106\", \"u106\", \"u122\", \"m106\"], [\"m107\", \"u123\", \"u122\", \"d107\"], [\"m108\", \"u123\", \"u124\", \"d108\"], [\"m109\", \"u125\", \"u130\", \"d109\"], [\"d110\", \"m110\", \"u126\", \"u115\"], [\"m111\", \"u138\", \"d111\", \"u127\"], [\"u128\", \"d112\", \"u124\", \"m112\"], [\"u129\", \"d113\", \"m113\"], [\"u130\", \"d114\", \"u131\", \"u129\", \"m114\"], [\"d115\", \"m115\", \"u131\", \"u132\"], [\"u133\", \"m116\", \"d116\", \"u132\"], [\"d117\", \"m117\", \"u134\", \"u133\"], [\"u126\", \"u135\", \"m118\", \"d118\", \"u134\"], [\"u136\", \"m119\", \"u135\", \"d119\"], [\"u136\", \"m120\", \"u137\", \"d120\"], [\"u139\", \"u137\", \"d121\", \"m121\"], [\"u140\", \"d122\", \"u138\", \"u139\", \"m122\"], [\"u140\", \"d123\", \"u141\", \"m123\"], [\"u142\", \"d124\", \"u141\", \"m124\"], [\"m125\", \"u142\", \"d125\", \"u143\"], [\"m126\", \"u128\", \"d126\", \"u143\"]], \"supported_features\": [\"parameters\", \"qasm3\", \"qobj\"], \"timing_constraints\": {\"acquire_alignment\": 8, \"granularity\": 8, \"min_length\": 16, \"pulse_alignment\": 8}, \"uchannels_enabled\": true, \"url\": \"None\", \"input_allowed\": [\"job\", \"runtime\"], \"allow_object_storage\": true, \"pulse_num_channels\": 9, \"pulse_num_qubits\": 3, \"live_data\": false, \"n_uchannels\": 144, \"u_channel_lo\": [[{\"q\": 0, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 1, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 2, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 3, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 5, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 15, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 5, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 7, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 8, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 9, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 9, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 11, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 12, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 17, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 12, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 0, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 18, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 22, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 8, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 26, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 30, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 19, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 19, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 33, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 20, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 22, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 23, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 23, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 34, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 24, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 25, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 26, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 27, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 29, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 35, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 29, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 31, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 32, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 36, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 39, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 43, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 47, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 51, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 38, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 38, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 39, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 41, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 53, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 41, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 43, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 44, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 45, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 45, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 47, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 47, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 49, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 49, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 51, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 37, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 56, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 60, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 45, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 64, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 49, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 68, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 57, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 58, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 59, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 71, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 60, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 61, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 61, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 63, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 72, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 64, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 64, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 66, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 66, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 68, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 68, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 70, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 66, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 70, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 89, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 90, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 75, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 71, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 76, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 78, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 78, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 80, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 81, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 72, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 82, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 83, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 92, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 83, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 73, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 84, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 86, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 87, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 88, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 89, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 79, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 102, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 87, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 106, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 90, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 95, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 96, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 96, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 98, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 91, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 98, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 99, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 110, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 100, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 102, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 103, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 103, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 104, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 106, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 106, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 107, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 112, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 96, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 118, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 104, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 126, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 114, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 109, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 115, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 115, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 117, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 118, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 119, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 119, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 120, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 111, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 121, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 123, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 123, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 124, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}], [{\"q\": 126, \"scale\": {\"py/object\": \"builtins.complex\", \"py/newargs\": {\"py/tuple\": [1.0, 0.0]}}}]], \"meas_levels\": [1, 2], \"qubit_lo_range\": [[4.2218644591549825, 5.2218644591549825], [4.315127479946733, 5.315127479946733], [4.109661044036718, 5.109661044036718], [4.375543027731986, 5.375543027731986], [4.3181246103623785, 5.3181246103623785], [4.2341475425136785, 5.2341475425136785], [4.376231491307409, 5.376231491307409], [4.467508388430384, 5.467508388430384], [4.4023348688147985, 5.4023348688147985], [4.4872374017032675, 5.4872374017032675], [4.331531237339639, 5.331531237339639], [4.472302716693897, 5.472302716693898], [4.436318439113662, 5.436318439113662], [4.5058003423943696, 5.5058003423943696], [4.403349423931048, 5.403349423931048], [4.4479149729696354, 5.4479149729696354], [4.460330208042752, 5.460330208042752], [4.320813531726945, 5.320813531726945], [4.288251605722248, 5.288251605722248], [4.2470038624032185, 5.247003862403218], [4.36234454279833, 5.36234454279833], [4.4664612377253885, 5.4664612377253885], [4.538192621613058, 5.538192621613058], [4.344972400687299, 5.344972400687299], [4.60077882803717, 5.60077882803717], [4.445155601614868, 5.445155601614868], [4.354108888839609, 5.354108888839609], [4.24762491297604, 5.247624912976041], [4.49440804024024, 5.49440804024024], [4.12864325175208, 5.12864325175208], [4.232975449040097, 5.232975449040097], [4.297667982350133, 5.297667982350133], [4.41038632492411, 5.41038632492411], [4.47318259277112, 5.47318259277112], [4.17862407419176, 5.17862407419176], [4.407599885186764, 5.407599885186764], [4.312269052507134, 5.312269052507134], [4.337911242170203, 5.337911242170204], [4.276687281320644, 5.276687281320645], [4.417397183484899, 5.417397183484899], [4.368130376956143, 5.368130376956143], [4.435542685231502, 5.435542685231502], [4.563949332708338, 5.563949332708338], [4.329431581910104, 5.329431581910104], [4.449157866142545, 5.449157866142545], [4.499371715867085, 5.499371715867085], [4.35315231018379, 5.35315231018379], [4.269534428954238, 5.2695344289542385], [4.344163914332234, 5.344163914332234], [4.1973370570211745, 5.1973370570211745], [4.284024450363091, 5.284024450363092], [4.431195206435513, 5.431195206435513], [4.4152612240964775, 5.4152612240964775], [4.496728570105893, 5.496728570105893], [4.469606633163133, 5.469606633163133], [4.337200997505644, 5.337200997505644], [4.314537596875238, 5.314537596875238], [4.427639154536056, 5.427639154536056], [4.386916969810782, 5.386916969810782], [4.471246533682591, 5.471246533682592], [4.266216072896987, 5.266216072896987], [4.293916376773537, 5.293916376773537], [4.4352314683846545, 5.4352314683846545], [4.541629686026016, 5.541629686026016], [4.321574266891376, 5.321574266891376], [4.457174748853909, 5.457174748853909], [4.385001136561616, 5.385001136561616], [4.6139297503741465, 5.6139297503741465], [4.243756110386406, 5.243756110386406], [4.617751842359735, 5.617751842359735], [4.398867842740465, 5.398867842740466], [4.288268519602227, 5.288268519602227], [4.559172922709118, 5.559172922709118], [4.479573126189509, 5.479573126189509], [4.531455138861413, 5.531455138861413], [4.506124569010347, 5.506124569010347], [4.337358060311063, 5.337358060311063], [4.541932696213588, 5.541932696213588], [4.143543170968791, 5.143543170968791], [4.3631597879036494, 5.3631597879036494], [4.531473726600802, 5.531473726600802], [4.430440139693303, 5.430440139693303], [4.393601282028244, 5.393601282028244], [4.290695121076056, 5.290695121076057], [4.179687592073903, 5.179687592073903], [4.604781363366859, 5.60478136336686], [4.3988085259975644, 5.3988085259975644], [4.492096746885091, 5.492096746885091], [4.599380281808153, 5.599380281808153], [4.45649127089115, 5.45649127089115], [4.405600930181517, 5.405600930181517], [4.414621619057273, 5.414621619057273], [4.412101522113171, 5.412101522113171], [4.464107966120935, 5.464107966120935], [4.475831358316354, 5.475831358316354], [4.338911291476308, 5.338911291476308], [4.247938444239073, 5.2479384442390735], [4.3161945094710585, 5.3161945094710585], [4.442908166587998, 5.442908166587998], [4.560112152418953, 5.560112152418953], [4.405293178851349, 5.405293178851349], [4.565314802232497, 5.565314802232497], [4.309838085413262, 5.309838085413262], [4.433456835852606, 5.433456835852606], [4.265560476229656, 5.2655604762296555], [4.482251897770226, 5.482251897770226], [4.378180224999702, 5.378180224999702], [4.416032206082037, 5.416032206082037], [4.556315300765369, 5.556315300765369], [4.484941264396186, 5.484941264396186], [4.330167670356782, 5.330167670356782], [4.353178708706135, 5.353178708706135], [4.502384958383995, 5.502384958383995], [4.532002365275409, 5.532002365275409], [4.322475132499054, 5.322475132499054], [4.528012617263992, 5.528012617263992], [4.41274130158665, 5.41274130158665], [4.333102721431355, 5.333102721431355], [4.232990022356725, 5.232990022356725], [4.302712363210934, 5.302712363210934], [4.336622664320168, 5.336622664320168], [4.467924010841052, 5.467924010841052], [4.4375709854487155, 5.4375709854487155], [4.5343876984143305, 5.5343876984143305], [4.449158730242302, 5.449158730242302], [4.35912298706992, 5.35912298706992], [4.408234963917876, 5.408234963917876]], \"meas_lo_range\": [[6.675428524047674, 7.675428524047674], [6.60847005403269, 7.60847005403269], [6.729448462000001, 7.729448462000001], [6.671682028924341, 7.671682028924341], [6.608359134116049, 7.608359134116049], [6.7334918870910805, 7.7334918870910805], [6.275182701, 7.275182701], [6.677276675018022, 7.677276675018022], [6.796780636793641, 7.796780636793641], [6.863389182000001, 7.863389182000001], [6.731597780683423, 7.731597780683423], [6.283155286177347, 7.283155286177347], [6.7900488334613405, 7.7900488334613405], [6.669739219611732, 7.669739219611732], [6.609849520664326, 7.609849520664326], [6.790770063392487, 7.790770063392487], [6.408114386, 7.408114386], [6.400997094195452, 7.400997094195453], [6.791168078, 7.791168078], [6.86308734123709, 7.86308734123709], [6.270637344000001, 7.270637344000001], [6.3360942258877415, 7.3360942258877415], [6.406815988, 7.406815988000001], [6.849606531, 7.849606531], [6.3365195100000005, 7.3365195100000005], [6.731121862, 7.731121862], [6.675909030763506, 7.675909030763506], [6.468131669000001, 7.468131669000001], [6.7362834935623725, 7.7362834935623725], [6.344944654305616, 7.344944654305616], [6.664043560294707, 7.664043560294707], [6.793528615534557, 7.793528615534557], [6.278726335700855, 7.278726335700855], [6.460977767144764, 7.460977767144764], [6.456159165000001, 7.456159165000001], [6.610388095652124, 7.610388095652124], [6.344229759084837, 7.344229759084837], [6.394158503915276, 7.394158503915276], [6.734463329, 7.734463329], [6.452698047870422, 7.452698047870422], [6.612083314177387, 7.612083314177387], [6.733959244, 7.733959244], [6.66923843314063, 7.66923843314063], [6.600877116, 7.600877116], [6.856660388000001, 7.856660388000001], [6.27781198651138, 7.27781198651138], [6.802917997073768, 7.802917997073768], [6.862826336882858, 7.862826336882858], [6.467924206814362, 7.467924206814362], [6.737170840203124, 7.737170840203124], [6.667928936286855, 7.667928936286855], [6.402142686090057, 7.402142686090057], [6.341413105, 7.341413105000001], [6.273036927771905, 7.273036927771906], [6.341094117000001, 7.341094117000001], [6.791258975362964, 7.791258975362964], [6.6027897820233665, 7.6027897820233665], [6.280456741854666, 7.280456741854667], [6.8557338670000005, 7.8557338670000005], [6.458510223401092, 7.458510223401092], [6.3385386131036014, 7.338538613103602], [6.7912317965991615, 7.7912317965991615], [6.456549724, 7.456549724], [6.604152631891124, 7.604152631891124], [6.732836828993276, 7.7328368289932765], [6.409853919000001, 7.409853919000001], [6.610739711009496, 7.610739711009496], [6.858690483, 7.858690483], [6.28466383, 7.28466383], [6.348902066059054, 7.348902066059054], [6.403270200559433, 7.403270200559433], [6.65835341599027, 7.65835341599027], [6.394222337093571, 7.394222337093571], [6.675148449711197, 7.675148449711197], [6.662756412764002, 7.662756412764002], [6.3959134544763625, 7.3959134544763625], [6.734302158309518, 7.734302158309518], [6.791937934967823, 7.791937934967824], [6.453599392922902, 7.453599392922902], [6.603463004501971, 7.603463004501971], [6.724226843828327, 7.724226843828327], [6.664754584129522, 7.664754584129522], [6.78245779962261, 7.78245779962261], [6.849562515693595, 7.849562515693595], [6.271401026191806, 7.271401026191806], [6.8002256356225335, 7.8002256356225335], [6.409554817918836, 7.409554817918836], [6.464062603802555, 7.464062603802555], [6.732506920364911, 7.732506920364911], [6.788272373682044, 7.788272373682044], [6.279620370703182, 7.279620370703182], [6.854467441930048, 7.854467441930048], [6.450824288259855, 7.450824288259855], [6.605554525167252, 7.6055545251672525], [6.670547533000001, 7.670547533000001], [6.795679128000001, 7.795679128000001], [6.452139749372102, 7.452139749372102], [6.609059321755032, 7.609059321755032], [6.461661276983544, 7.461661276983544], [6.264962736795676, 7.264962736795676], [6.398995948393271, 7.398995948393271], [6.662810041098437, 7.662810041098437], [6.599567257, 7.599567257], [6.337760484718135, 7.337760484718135], [6.675159123, 7.675159123], [6.793162147835484, 7.793162147835484], [6.856061001742497, 7.856061001742497], [6.279088683965302, 7.279088683965302], [6.405548226075562, 7.405548226075562], [6.340370592708604, 7.340370592708604], [6.336714445644737, 7.336714445644737], [6.7302303320000005, 7.7302303320000005], [6.34235280572665, 7.34235280572665], [6.857965541727047, 7.857965541727047], [6.27409697429547, 7.274096974295471], [6.459675504000001, 7.459675504000001], [6.333977639, 7.333977639], [6.27222097852488, 7.27222097852488], [6.721016385, 7.721016385], [6.792075736260101, 7.792075736260101], [6.404053933909769, 7.404053933909769], [6.847068653, 7.847068653000001], [6.275373876634923, 7.275373876634924], [6.451754377, 7.451754377], [6.334575194, 7.334575194], [6.404545375121012, 7.404545375121012], [6.46125977306879, 7.461259773068791]], \"meas_kernels\": [\"hw_qmfk\"], \"discriminators\": [\"quadratic_discriminator\", \"linear_discriminator\", \"hw_qmfk\"], \"rep_times\": [1000.0], \"meas_map\": [[0, 1, 2, 3, 4, 5, 6, 7, 8, 9, 10, 11, 12, 13, 14, 15, 16, 17, 18, 19, 20, 21, 22, 23, 24, 25, 26, 27, 28, 29, 30, 31, 32, 33, 34, 35, 36, 37, 38, 39, 40, 41, 42, 43, 44, 45, 46, 47, 48, 49, 50, 51, 52, 53, 54, 55, 56, 57, 58, 59, 60, 61, 62, 63, 64, 65, 66, 67, 68, 69, 70, 71, 72, 73, 74, 75, 76, 77, 78, 79, 80, 81, 82, 83, 84, 85, 86, 87, 88, 89, 90, 91, 92, 93, 94, 95, 96, 97, 98, 99, 100, 101, 102, 103, 104, 105, 106, 107, 108, 109, 110, 111, 112, 113, 114, 115, 116, 117, 118, 119, 120, 121, 122, 123, 124, 125, 126]], \"acquisition_latency\": [], \"conditional_latency\": [], \"hamiltonian\": {\"description\": \"Qubits are modeled as Duffing oscillators. In this case, the system includes higher energy states, i.e. not just |0> and |1>. The Pauli operators are generalized via the following set of transformations:\\n\\n$(\\\\mathbb{I}-\\\\sigma_{i}^z)/2 \\\\rightarrow O_i \\\\equiv b^\\\\dagger_{i} b_{i}$,\\n\\n$\\\\sigma_{+} \\\\rightarrow b^\\\\dagger$,\\n\\n$\\\\sigma_{-} \\\\rightarrow b$,\\n\\n$\\\\sigma_{i}^X \\\\rightarrow b^\\\\dagger_{i} + b_{i}$.\\n\\nQubits are coupled through resonator buses. The provided Hamiltonian has been projected into the zero excitation subspace of the resonator buses leading to an effective qubit-qubit flip-flop interaction. The qubit resonance frequencies in the Hamiltonian are the cavity dressed frequencies and not exactly what is returned by the backend defaults, which also includes the dressing due to the qubit-qubit interactions.\\n\\nQuantities are returned in angular frequencies, with units 2*pi*GHz.\\n\\nWARNING: Currently not all system Hamiltonian information is available to the public, missing values have been replaced with 0.\\n\", \"h_latex\": \"\\\\begin{align} \\\\mathcal{H}/\\\\hbar = & \\\\sum_{i=0}^{126}\\\\left(\\\\frac{\\\\omega_{q,i}}{2}(\\\\mathbb{I}-\\\\sigma_i^{z})+\\\\frac{\\\\Delta_{i}}{2}(O_i^2-O_i)+\\\\Omega_{d,i}D_i(t)\\\\sigma_i^{X}\\\\right) \\\\\\\\ & + J_{62,72}(\\\\sigma_{62}^{+}\\\\sigma_{72}^{-}+\\\\sigma_{62}^{-}\\\\sigma_{72}^{+}) + J_{67,68}(\\\\sigma_{67}^{+}\\\\sigma_{68}^{-}+\\\\sigma_{67}^{-}\\\\sigma_{68}^{+}) + J_{44,45}(\\\\sigma_{44}^{+}\\\\sigma_{45}^{-}+\\\\sigma_{44}^{-}\\\\sigma_{45}^{+}) + J_{99,100}(\\\\sigma_{99}^{+}\\\\sigma_{100}^{-}+\\\\sigma_{99}^{-}\\\\sigma_{100}^{+}) \\\\\\\\ & + J_{108,112}(\\\\sigma_{108}^{+}\\\\sigma_{112}^{-}+\\\\sigma_{108}^{-}\\\\sigma_{112}^{+}) + J_{8,9}(\\\\sigma_{8}^{+}\\\\sigma_{9}^{-}+\\\\sigma_{8}^{-}\\\\sigma_{9}^{+}) + J_{40,41}(\\\\sigma_{40}^{+}\\\\sigma_{41}^{-}+\\\\sigma_{40}^{-}\\\\sigma_{41}^{+}) + J_{0,14}(\\\\sigma_{0}^{+}\\\\sigma_{14}^{-}+\\\\sigma_{0}^{-}\\\\sigma_{14}^{+}) \\\\\\\\ & + J_{17,30}(\\\\sigma_{17}^{+}\\\\sigma_{30}^{-}+\\\\sigma_{17}^{-}\\\\sigma_{30}^{+}) + J_{100,101}(\\\\sigma_{100}^{+}\\\\sigma_{101}^{-}+\\\\sigma_{100}^{-}\\\\sigma_{101}^{+}) + J_{91,98}(\\\\sigma_{91}^{+}\\\\sigma_{98}^{-}+\\\\sigma_{91}^{-}\\\\sigma_{98}^{+}) + J_{100,110}(\\\\sigma_{100}^{+}\\\\sigma_{110}^{-}+\\\\sigma_{100}^{-}\\\\sigma_{110}^{+}) \\\\\\\\ & + J_{75,90}(\\\\sigma_{75}^{+}\\\\sigma_{90}^{-}+\\\\sigma_{75}^{-}\\\\sigma_{90}^{+}) + J_{41,42}(\\\\sigma_{41}^{+}\\\\sigma_{42}^{-}+\\\\sigma_{41}^{-}\\\\sigma_{42}^{+}) + J_{96,97}(\\\\sigma_{96}^{+}\\\\sigma_{97}^{-}+\\\\sigma_{96}^{-}\\\\sigma_{97}^{+}) + J_{18,19}(\\\\sigma_{18}^{+}\\\\sigma_{19}^{-}+\\\\sigma_{18}^{-}\\\\sigma_{19}^{+}) \\\\\\\\ & + J_{55,68}(\\\\sigma_{55}^{+}\\\\sigma_{68}^{-}+\\\\sigma_{55}^{-}\\\\sigma_{68}^{+}) + J_{9,10}(\\\\sigma_{9}^{+}\\\\sigma_{10}^{-}+\\\\sigma_{9}^{-}\\\\sigma_{10}^{+}) + J_{49,55}(\\\\sigma_{49}^{+}\\\\sigma_{55}^{-}+\\\\sigma_{49}^{-}\\\\sigma_{55}^{+}) + J_{106,107}(\\\\sigma_{106}^{+}\\\\sigma_{107}^{-}+\\\\sigma_{106}^{-}\\\\sigma_{107}^{+}) \\\\\\\\ & + J_{47,48}(\\\\sigma_{47}^{+}\\\\sigma_{48}^{-}+\\\\sigma_{47}^{-}\\\\sigma_{48}^{+}) + J_{42,43}(\\\\sigma_{42}^{+}\\\\sigma_{43}^{-}+\\\\sigma_{42}^{-}\\\\sigma_{43}^{+}) + J_{107,108}(\\\\sigma_{107}^{+}\\\\sigma_{108}^{-}+\\\\sigma_{107}^{-}\\\\sigma_{108}^{+}) + J_{73,85}(\\\\sigma_{73}^{+}\\\\sigma_{85}^{-}+\\\\sigma_{73}^{-}\\\\sigma_{85}^{+}) \\\\\\\\ & + J_{38,39}(\\\\sigma_{38}^{+}\\\\sigma_{39}^{-}+\\\\sigma_{38}^{-}\\\\sigma_{39}^{+}) + J_{20,33}(\\\\sigma_{20}^{+}\\\\sigma_{33}^{-}+\\\\sigma_{20}^{-}\\\\sigma_{33}^{+}) + J_{48,49}(\\\\sigma_{48}^{+}\\\\sigma_{49}^{-}+\\\\sigma_{48}^{-}\\\\sigma_{49}^{+}) + J_{103,104}(\\\\sigma_{103}^{+}\\\\sigma_{104}^{-}+\\\\sigma_{103}^{-}\\\\sigma_{104}^{+}) \\\\\\\\ & + J_{80,81}(\\\\sigma_{80}^{+}\\\\sigma_{81}^{-}+\\\\sigma_{80}^{-}\\\\sigma_{81}^{+}) + J_{75,76}(\\\\sigma_{75}^{+}\\\\sigma_{76}^{-}+\\\\sigma_{75}^{-}\\\\sigma_{76}^{+}) + J_{66,73}(\\\\sigma_{66}^{+}\\\\sigma_{73}^{-}+\\\\sigma_{66}^{-}\\\\sigma_{73}^{+}) + J_{85,86}(\\\\sigma_{85}^{+}\\\\sigma_{86}^{-}+\\\\sigma_{85}^{-}\\\\sigma_{86}^{+}) \\\\\\\\ & + J_{81,82}(\\\\sigma_{81}^{+}\\\\sigma_{82}^{-}+\\\\sigma_{81}^{-}\\\\sigma_{82}^{+}) + J_{110,118}(\\\\sigma_{110}^{+}\\\\sigma_{118}^{-}+\\\\sigma_{110}^{-}\\\\sigma_{118}^{+}) + J_{16,26}(\\\\sigma_{16}^{+}\\\\sigma_{26}^{-}+\\\\sigma_{16}^{-}\\\\sigma_{26}^{+}) + J_{90,94}(\\\\sigma_{90}^{+}\\\\sigma_{94}^{-}+\\\\sigma_{90}^{-}\\\\sigma_{94}^{+}) \\\\\\\\ & + J_{118,119}(\\\\sigma_{118}^{+}\\\\sigma_{119}^{-}+\\\\sigma_{118}^{-}\\\\sigma_{119}^{+}) + J_{12,13}(\\\\sigma_{12}^{+}\\\\sigma_{13}^{-}+\\\\sigma_{12}^{-}\\\\sigma_{13}^{+}) + J_{22,23}(\\\\sigma_{22}^{+}\\\\sigma_{23}^{-}+\\\\sigma_{22}^{-}\\\\sigma_{23}^{+}) + J_{77,78}(\\\\sigma_{77}^{+}\\\\sigma_{78}^{-}+\\\\sigma_{77}^{-}\\\\sigma_{78}^{+}) \\\\\\\\ & + J_{49,50}(\\\\sigma_{49}^{+}\\\\sigma_{50}^{-}+\\\\sigma_{49}^{-}\\\\sigma_{50}^{+}) + J_{104,105}(\\\\sigma_{104}^{+}\\\\sigma_{105}^{-}+\\\\sigma_{104}^{-}\\\\sigma_{105}^{+}) + J_{114,115}(\\\\sigma_{114}^{+}\\\\sigma_{115}^{-}+\\\\sigma_{114}^{-}\\\\sigma_{115}^{+}) + J_{45,46}(\\\\sigma_{45}^{+}\\\\sigma_{46}^{-}+\\\\sigma_{45}^{-}\\\\sigma_{46}^{+}) \\\\\\\\ & + J_{50,51}(\\\\sigma_{50}^{+}\\\\sigma_{51}^{-}+\\\\sigma_{50}^{-}\\\\sigma_{51}^{+}) + J_{105,106}(\\\\sigma_{105}^{+}\\\\sigma_{106}^{-}+\\\\sigma_{105}^{-}\\\\sigma_{106}^{+}) + J_{72,81}(\\\\sigma_{72}^{+}\\\\sigma_{81}^{-}+\\\\sigma_{72}^{-}\\\\sigma_{81}^{+}) + J_{82,83}(\\\\sigma_{82}^{+}\\\\sigma_{83}^{-}+\\\\sigma_{82}^{-}\\\\sigma_{83}^{+}) \\\\\\\\ & + J_{46,47}(\\\\sigma_{46}^{+}\\\\sigma_{47}^{-}+\\\\sigma_{46}^{-}\\\\sigma_{47}^{+}) + J_{23,24}(\\\\sigma_{23}^{+}\\\\sigma_{24}^{-}+\\\\sigma_{23}^{-}\\\\sigma_{24}^{+}) + J_{78,79}(\\\\sigma_{78}^{+}\\\\sigma_{79}^{-}+\\\\sigma_{78}^{-}\\\\sigma_{79}^{+}) + J_{83,84}(\\\\sigma_{83}^{+}\\\\sigma_{84}^{-}+\\\\sigma_{83}^{-}\\\\sigma_{84}^{+}) \\\\\\\\ & + J_{115,116}(\\\\sigma_{115}^{+}\\\\sigma_{116}^{-}+\\\\sigma_{115}^{-}\\\\sigma_{116}^{+}) + J_{19,20}(\\\\sigma_{19}^{+}\\\\sigma_{20}^{-}+\\\\sigma_{19}^{-}\\\\sigma_{20}^{+}) + J_{79,80}(\\\\sigma_{79}^{+}\\\\sigma_{80}^{-}+\\\\sigma_{79}^{-}\\\\sigma_{80}^{+}) + J_{24,25}(\\\\sigma_{24}^{+}\\\\sigma_{25}^{-}+\\\\sigma_{24}^{-}\\\\sigma_{25}^{+}) \\\\\\\\ & + J_{56,57}(\\\\sigma_{56}^{+}\\\\sigma_{57}^{-}+\\\\sigma_{56}^{-}\\\\sigma_{57}^{+}) + J_{93,106}(\\\\sigma_{93}^{+}\\\\sigma_{106}^{-}+\\\\sigma_{93}^{-}\\\\sigma_{106}^{+}) + J_{116,117}(\\\\sigma_{116}^{+}\\\\sigma_{117}^{-}+\\\\sigma_{116}^{-}\\\\sigma_{117}^{+}) + J_{20,21}(\\\\sigma_{20}^{+}\\\\sigma_{21}^{-}+\\\\sigma_{20}^{-}\\\\sigma_{21}^{+}) \\\\\\\\ & + J_{12,17}(\\\\sigma_{12}^{+}\\\\sigma_{17}^{-}+\\\\sigma_{12}^{-}\\\\sigma_{17}^{+}) + J_{41,53}(\\\\sigma_{41}^{+}\\\\sigma_{53}^{-}+\\\\sigma_{41}^{-}\\\\sigma_{53}^{+}) + J_{57,58}(\\\\sigma_{57}^{+}\\\\sigma_{58}^{-}+\\\\sigma_{57}^{-}\\\\sigma_{58}^{+}) + J_{87,93}(\\\\sigma_{87}^{+}\\\\sigma_{93}^{-}+\\\\sigma_{87}^{-}\\\\sigma_{93}^{+}) \\\\\\\\ & + J_{30,31}(\\\\sigma_{30}^{+}\\\\sigma_{31}^{-}+\\\\sigma_{30}^{-}\\\\sigma_{31}^{+}) + J_{25,26}(\\\\sigma_{25}^{+}\\\\sigma_{26}^{-}+\\\\sigma_{25}^{-}\\\\sigma_{26}^{+}) + J_{79,91}(\\\\sigma_{79}^{+}\\\\sigma_{91}^{-}+\\\\sigma_{79}^{-}\\\\sigma_{91}^{+}) + J_{26,27}(\\\\sigma_{26}^{+}\\\\sigma_{27}^{-}+\\\\sigma_{26}^{-}\\\\sigma_{27}^{+}) \\\\\\\\ & + J_{21,22}(\\\\sigma_{21}^{+}\\\\sigma_{22}^{-}+\\\\sigma_{21}^{-}\\\\sigma_{22}^{+}) + J_{58,71}(\\\\sigma_{58}^{+}\\\\sigma_{71}^{-}+\\\\sigma_{58}^{-}\\\\sigma_{71}^{+}) + J_{31,32}(\\\\sigma_{31}^{+}\\\\sigma_{32}^{-}+\\\\sigma_{31}^{-}\\\\sigma_{32}^{+}) + J_{4,15}(\\\\sigma_{4}^{+}\\\\sigma_{15}^{-}+\\\\sigma_{4}^{-}\\\\sigma_{15}^{+}) \\\\\\\\ & + J_{86,87}(\\\\sigma_{86}^{+}\\\\sigma_{87}^{-}+\\\\sigma_{86}^{-}\\\\sigma_{87}^{+}) + J_{113,114}(\\\\sigma_{113}^{+}\\\\sigma_{114}^{-}+\\\\sigma_{113}^{-}\\\\sigma_{114}^{+}) + J_{104,111}(\\\\sigma_{104}^{+}\\\\sigma_{111}^{-}+\\\\sigma_{104}^{-}\\\\sigma_{111}^{+}) + J_{123,124}(\\\\sigma_{123}^{+}\\\\sigma_{124}^{-}+\\\\sigma_{123}^{-}\\\\sigma_{124}^{+}) \\\\\\\\ & + J_{27,28}(\\\\sigma_{27}^{+}\\\\sigma_{28}^{-}+\\\\sigma_{27}^{-}\\\\sigma_{28}^{+}) + J_{34,43}(\\\\sigma_{34}^{+}\\\\sigma_{43}^{-}+\\\\sigma_{34}^{-}\\\\sigma_{43}^{+}) + J_{119,120}(\\\\sigma_{119}^{+}\\\\sigma_{120}^{-}+\\\\sigma_{119}^{-}\\\\sigma_{120}^{+}) + J_{64,65}(\\\\sigma_{64}^{+}\\\\sigma_{65}^{-}+\\\\sigma_{64}^{-}\\\\sigma_{65}^{+}) \\\\\\\\ & + J_{54,64}(\\\\sigma_{54}^{+}\\\\sigma_{64}^{-}+\\\\sigma_{54}^{-}\\\\sigma_{64}^{+}) + J_{32,36}(\\\\sigma_{32}^{+}\\\\sigma_{36}^{-}+\\\\sigma_{32}^{-}\\\\sigma_{36}^{+}) + J_{60,61}(\\\\sigma_{60}^{+}\\\\sigma_{61}^{-}+\\\\sigma_{60}^{-}\\\\sigma_{61}^{+}) + J_{5,6}(\\\\sigma_{5}^{+}\\\\sigma_{6}^{-}+\\\\sigma_{5}^{-}\\\\sigma_{6}^{+}) \\\\\\\\ & + J_{14,18}(\\\\sigma_{14}^{+}\\\\sigma_{18}^{-}+\\\\sigma_{14}^{-}\\\\sigma_{18}^{+}) + J_{87,88}(\\\\sigma_{87}^{+}\\\\sigma_{88}^{-}+\\\\sigma_{87}^{-}\\\\sigma_{88}^{+}) + J_{97,98}(\\\\sigma_{97}^{+}\\\\sigma_{98}^{-}+\\\\sigma_{97}^{-}\\\\sigma_{98}^{+}) + J_{1,2}(\\\\sigma_{1}^{+}\\\\sigma_{2}^{-}+\\\\sigma_{1}^{-}\\\\sigma_{2}^{+}) \\\\\\\\ & + J_{112,126}(\\\\sigma_{112}^{+}\\\\sigma_{126}^{-}+\\\\sigma_{112}^{-}\\\\sigma_{126}^{+}) + J_{28,29}(\\\\sigma_{28}^{+}\\\\sigma_{29}^{-}+\\\\sigma_{28}^{-}\\\\sigma_{29}^{+}) + J_{45,54}(\\\\sigma_{45}^{+}\\\\sigma_{54}^{-}+\\\\sigma_{45}^{-}\\\\sigma_{54}^{+}) + J_{36,51}(\\\\sigma_{36}^{+}\\\\sigma_{51}^{-}+\\\\sigma_{36}^{-}\\\\sigma_{51}^{+}) \\\\\\\\ & + J_{88,89}(\\\\sigma_{88}^{+}\\\\sigma_{89}^{-}+\\\\sigma_{88}^{-}\\\\sigma_{89}^{+}) + J_{120,121}(\\\\sigma_{120}^{+}\\\\sigma_{121}^{-}+\\\\sigma_{120}^{-}\\\\sigma_{121}^{+}) + J_{15,22}(\\\\sigma_{15}^{+}\\\\sigma_{22}^{-}+\\\\sigma_{15}^{-}\\\\sigma_{22}^{+}) + J_{24,34}(\\\\sigma_{24}^{+}\\\\sigma_{34}^{-}+\\\\sigma_{24}^{-}\\\\sigma_{34}^{+}) \\\\\\\\ & + J_{84,85}(\\\\sigma_{84}^{+}\\\\sigma_{85}^{-}+\\\\sigma_{84}^{-}\\\\sigma_{85}^{+}) + J_{29,30}(\\\\sigma_{29}^{+}\\\\sigma_{30}^{-}+\\\\sigma_{29}^{-}\\\\sigma_{30}^{+}) + J_{61,62}(\\\\sigma_{61}^{+}\\\\sigma_{62}^{-}+\\\\sigma_{61}^{-}\\\\sigma_{62}^{+}) + J_{70,74}(\\\\sigma_{70}^{+}\\\\sigma_{74}^{-}+\\\\sigma_{70}^{-}\\\\sigma_{74}^{+}) \\\\\\\\ & + J_{121,122}(\\\\sigma_{121}^{+}\\\\sigma_{122}^{-}+\\\\sigma_{121}^{-}\\\\sigma_{122}^{+}) + J_{2,3}(\\\\sigma_{2}^{+}\\\\sigma_{3}^{-}+\\\\sigma_{2}^{-}\\\\sigma_{3}^{+}) + J_{122,123}(\\\\sigma_{122}^{+}\\\\sigma_{123}^{-}+\\\\sigma_{122}^{-}\\\\sigma_{123}^{+}) + J_{62,63}(\\\\sigma_{62}^{+}\\\\sigma_{63}^{-}+\\\\sigma_{62}^{-}\\\\sigma_{63}^{+}) \\\\\\\\ & + J_{117,118}(\\\\sigma_{117}^{+}\\\\sigma_{118}^{-}+\\\\sigma_{117}^{-}\\\\sigma_{118}^{+}) + J_{109,114}(\\\\sigma_{109}^{+}\\\\sigma_{114}^{-}+\\\\sigma_{109}^{-}\\\\sigma_{114}^{+}) + J_{94,95}(\\\\sigma_{94}^{+}\\\\sigma_{95}^{-}+\\\\sigma_{94}^{-}\\\\sigma_{95}^{+}) + J_{37,52}(\\\\sigma_{37}^{+}\\\\sigma_{52}^{-}+\\\\sigma_{37}^{-}\\\\sigma_{52}^{+}) \\\\\\\\ & + J_{58,59}(\\\\sigma_{58}^{+}\\\\sigma_{59}^{-}+\\\\sigma_{58}^{-}\\\\sigma_{59}^{+}) + J_{3,4}(\\\\sigma_{3}^{+}\\\\sigma_{4}^{-}+\\\\sigma_{3}^{-}\\\\sigma_{4}^{+}) + J_{33,39}(\\\\sigma_{33}^{+}\\\\sigma_{39}^{-}+\\\\sigma_{33}^{-}\\\\sigma_{39}^{+}) + J_{95,96}(\\\\sigma_{95}^{+}\\\\sigma_{96}^{-}+\\\\sigma_{95}^{-}\\\\sigma_{96}^{+}) \\\\\\\\ & + J_{68,69}(\\\\sigma_{68}^{+}\\\\sigma_{69}^{-}+\\\\sigma_{68}^{-}\\\\sigma_{69}^{+}) + J_{63,64}(\\\\sigma_{63}^{+}\\\\sigma_{64}^{-}+\\\\sigma_{63}^{-}\\\\sigma_{64}^{+}) + J_{71,77}(\\\\sigma_{71}^{+}\\\\sigma_{77}^{-}+\\\\sigma_{71}^{-}\\\\sigma_{77}^{+}) + J_{111,122}(\\\\sigma_{111}^{+}\\\\sigma_{122}^{-}+\\\\sigma_{111}^{-}\\\\sigma_{122}^{+}) \\\\\\\\ & + J_{4,5}(\\\\sigma_{4}^{+}\\\\sigma_{5}^{-}+\\\\sigma_{4}^{-}\\\\sigma_{5}^{+}) + J_{59,60}(\\\\sigma_{59}^{+}\\\\sigma_{60}^{-}+\\\\sigma_{59}^{-}\\\\sigma_{60}^{+}) + J_{96,109}(\\\\sigma_{96}^{+}\\\\sigma_{109}^{-}+\\\\sigma_{96}^{-}\\\\sigma_{109}^{+}) + J_{124,125}(\\\\sigma_{124}^{+}\\\\sigma_{125}^{-}+\\\\sigma_{124}^{-}\\\\sigma_{125}^{+}) \\\\\\\\ & + J_{69,70}(\\\\sigma_{69}^{+}\\\\sigma_{70}^{-}+\\\\sigma_{69}^{-}\\\\sigma_{70}^{+}) + J_{35,47}(\\\\sigma_{35}^{+}\\\\sigma_{47}^{-}+\\\\sigma_{35}^{-}\\\\sigma_{47}^{+}) + J_{101,102}(\\\\sigma_{101}^{+}\\\\sigma_{102}^{-}+\\\\sigma_{101}^{-}\\\\sigma_{102}^{+}) + J_{0,1}(\\\\sigma_{0}^{+}\\\\sigma_{1}^{-}+\\\\sigma_{0}^{-}\\\\sigma_{1}^{+}) \\\\\\\\ & + J_{10,11}(\\\\sigma_{10}^{+}\\\\sigma_{11}^{-}+\\\\sigma_{10}^{-}\\\\sigma_{11}^{+}) + J_{65,66}(\\\\sigma_{65}^{+}\\\\sigma_{66}^{-}+\\\\sigma_{65}^{-}\\\\sigma_{66}^{+}) + J_{37,38}(\\\\sigma_{37}^{+}\\\\sigma_{38}^{-}+\\\\sigma_{37}^{-}\\\\sigma_{38}^{+}) + J_{28,35}(\\\\sigma_{28}^{+}\\\\sigma_{35}^{-}+\\\\sigma_{28}^{-}\\\\sigma_{35}^{+}) \\\\\\\\ & + J_{102,103}(\\\\sigma_{102}^{+}\\\\sigma_{103}^{-}+\\\\sigma_{102}^{-}\\\\sigma_{103}^{+}) + J_{92,102}(\\\\sigma_{92}^{+}\\\\sigma_{102}^{-}+\\\\sigma_{92}^{-}\\\\sigma_{102}^{+}) + J_{6,7}(\\\\sigma_{6}^{+}\\\\sigma_{7}^{-}+\\\\sigma_{6}^{-}\\\\sigma_{7}^{+}) + J_{98,99}(\\\\sigma_{98}^{+}\\\\sigma_{99}^{-}+\\\\sigma_{98}^{-}\\\\sigma_{99}^{+}) \\\\\\\\ & + J_{43,44}(\\\\sigma_{43}^{+}\\\\sigma_{44}^{-}+\\\\sigma_{43}^{-}\\\\sigma_{44}^{+}) + J_{52,56}(\\\\sigma_{52}^{+}\\\\sigma_{56}^{-}+\\\\sigma_{52}^{-}\\\\sigma_{56}^{+}) + J_{125,126}(\\\\sigma_{125}^{+}\\\\sigma_{126}^{-}+\\\\sigma_{125}^{-}\\\\sigma_{126}^{+}) + J_{39,40}(\\\\sigma_{39}^{+}\\\\sigma_{40}^{-}+\\\\sigma_{39}^{-}\\\\sigma_{40}^{+}) \\\\\\\\ & + J_{8,16}(\\\\sigma_{8}^{+}\\\\sigma_{16}^{-}+\\\\sigma_{8}^{-}\\\\sigma_{16}^{+}) + J_{66,67}(\\\\sigma_{66}^{+}\\\\sigma_{67}^{-}+\\\\sigma_{66}^{-}\\\\sigma_{67}^{+}) + J_{11,12}(\\\\sigma_{11}^{+}\\\\sigma_{12}^{-}+\\\\sigma_{11}^{-}\\\\sigma_{12}^{+}) + J_{76,77}(\\\\sigma_{76}^{+}\\\\sigma_{77}^{-}+\\\\sigma_{76}^{-}\\\\sigma_{77}^{+}) \\\\\\\\ & + J_{83,92}(\\\\sigma_{83}^{+}\\\\sigma_{92}^{-}+\\\\sigma_{83}^{-}\\\\sigma_{92}^{+}) + J_{74,89}(\\\\sigma_{74}^{+}\\\\sigma_{89}^{-}+\\\\sigma_{74}^{-}\\\\sigma_{89}^{+}) + J_{7,8}(\\\\sigma_{7}^{+}\\\\sigma_{8}^{-}+\\\\sigma_{7}^{-}\\\\sigma_{8}^{+}) + J_{53,60}(\\\\sigma_{53}^{+}\\\\sigma_{60}^{-}+\\\\sigma_{53}^{-}\\\\sigma_{60}^{+}) \\\\\\\\ & + \\\\Omega_{d,1}(U_{0}^{(1,0)}(t))\\\\sigma_{1}^{X} + \\\\Omega_{d,2}(U_{1}^{(2,1)}(t))\\\\sigma_{2}^{X} \\\\\\\\ & + \\\\Omega_{d,3}(U_{2}^{(3,2)}(t))\\\\sigma_{3}^{X} + \\\\Omega_{d,4}(U_{5}^{(4,15)}(t)+U_{4}^{(4,5)}(t)+U_{3}^{(4,3)}(t))\\\\sigma_{4}^{X} \\\\\\\\ & + \\\\Omega_{d,6}(U_{7}^{(6,7)}(t)+U_{6}^{(6,5)}(t))\\\\sigma_{6}^{X} + \\\\Omega_{d,7}(U_{8}^{(7,8)}(t))\\\\sigma_{7}^{X} \\\\\\\\ & + \\\\Omega_{d,8}(U_{9}^{(8,9)}(t))\\\\sigma_{8}^{X} + \\\\Omega_{d,10}(U_{10}^{(10,9)}(t)+U_{11}^{(10,11)}(t))\\\\sigma_{10}^{X} \\\\\\\\ & + \\\\Omega_{d,11}(U_{12}^{(11,12)}(t))\\\\sigma_{11}^{X} + \\\\Omega_{d,12}(U_{13}^{(12,17)}(t))\\\\sigma_{12}^{X} \\\\\\\\ & + \\\\Omega_{d,13}(U_{14}^{(13,12)}(t))\\\\sigma_{13}^{X} + \\\\Omega_{d,14}(U_{15}^{(14,0)}(t)+U_{16}^{(14,18)}(t))\\\\sigma_{14}^{X} \\\\\\\\ & + \\\\Omega_{d,15}(U_{17}^{(15,22)}(t))\\\\sigma_{15}^{X} + \\\\Omega_{d,16}(U_{19}^{(16,26)}(t)+U_{18}^{(16,8)}(t))\\\\sigma_{16}^{X} \\\\\\\\ & + \\\\Omega_{d,17}(U_{20}^{(17,30)}(t))\\\\sigma_{17}^{X} + \\\\Omega_{d,18}(U_{21}^{(18,19)}(t))\\\\sigma_{18}^{X} \\\\\\\\ & + \\\\Omega_{d,20}(U_{22}^{(20,19)}(t)+U_{23}^{(20,33)}(t))\\\\sigma_{20}^{X} + \\\\Omega_{d,21}(U_{25}^{(21,22)}(t)+U_{24}^{(21,20)}(t))\\\\sigma_{21}^{X} \\\\\\\\ & + \\\\Omega_{d,22}(U_{26}^{(22,23)}(t))\\\\sigma_{22}^{X} + \\\\Omega_{d,24}(U_{28}^{(24,34)}(t)+U_{27}^{(24,23)}(t))\\\\sigma_{24}^{X} \\\\\\\\ & + \\\\Omega_{d,25}(U_{29}^{(25,24)}(t))\\\\sigma_{25}^{X} + \\\\Omega_{d,26}(U_{30}^{(26,25)}(t))\\\\sigma_{26}^{X} \\\\\\\\ & + \\\\Omega_{d,27}(U_{31}^{(27,26)}(t))\\\\sigma_{27}^{X} + \\\\Omega_{d,28}(U_{33}^{(28,29)}(t)+U_{32}^{(28,27)}(t)+U_{34}^{(28,35)}(t))\\\\sigma_{28}^{X} \\\\\\\\ & + \\\\Omega_{d,30}(U_{36}^{(30,31)}(t)+U_{35}^{(30,29)}(t))\\\\sigma_{30}^{X} + \\\\Omega_{d,31}(U_{37}^{(31,32)}(t))\\\\sigma_{31}^{X} \\\\\\\\ & + \\\\Omega_{d,32}(U_{38}^{(32,36)}(t))\\\\sigma_{32}^{X} + \\\\Omega_{d,33}(U_{39}^{(33,39)}(t))\\\\sigma_{33}^{X} \\\\\\\\ & + \\\\Omega_{d,34}(U_{40}^{(34,43)}(t))\\\\sigma_{34}^{X} + \\\\Omega_{d,35}(U_{41}^{(35,47)}(t))\\\\sigma_{35}^{X} \\\\\\\\ & + \\\\Omega_{d,36}(U_{42}^{(36,51)}(t))\\\\sigma_{36}^{X} + \\\\Omega_{d,37}(U_{43}^{(37,38)}(t))\\\\sigma_{37}^{X} \\\\\\\\ & + \\\\Omega_{d,39}(U_{44}^{(39,38)}(t))\\\\sigma_{39}^{X} + \\\\Omega_{d,40}(U_{46}^{(40,41)}(t)+U_{45}^{(40,39)}(t))\\\\sigma_{40}^{X} \\\\\\\\ & + \\\\Omega_{d,41}(U_{47}^{(41,53)}(t))\\\\sigma_{41}^{X} + \\\\Omega_{d,42}(U_{49}^{(42,43)}(t)+U_{48}^{(42,41)}(t))\\\\sigma_{42}^{X} \\\\\\\\ & + \\\\Omega_{d,43}(U_{50}^{(43,44)}(t))\\\\sigma_{43}^{X} + \\\\Omega_{d,44}(U_{51}^{(44,45)}(t))\\\\sigma_{44}^{X} \\\\\\\\ & + \\\\Omega_{d,46}(U_{53}^{(46,47)}(t)+U_{52}^{(46,45)}(t))\\\\sigma_{46}^{X} + \\\\Omega_{d,48}(U_{54}^{(48,47)}(t)+U_{55}^{(48,49)}(t))\\\\sigma_{48}^{X} \\\\\\\\ & + \\\\Omega_{d,50}(U_{56}^{(50,49)}(t)+U_{57}^{(50,51)}(t))\\\\sigma_{50}^{X} + \\\\Omega_{d,52}(U_{59}^{(52,56)}(t)+U_{58}^{(52,37)}(t))\\\\sigma_{52}^{X} \\\\\\\\ & + \\\\Omega_{d,53}(U_{60}^{(53,60)}(t))\\\\sigma_{53}^{X} + \\\\Omega_{d,54}(U_{62}^{(54,64)}(t)+U_{61}^{(54,45)}(t))\\\\sigma_{54}^{X} \\\\\\\\ & + \\\\Omega_{d,55}(U_{64}^{(55,68)}(t)+U_{63}^{(55,49)}(t))\\\\sigma_{55}^{X} + \\\\Omega_{d,56}(U_{65}^{(56,57)}(t))\\\\sigma_{56}^{X} \\\\\\\\ & + \\\\Omega_{d,57}(U_{66}^{(57,58)}(t))\\\\sigma_{57}^{X} + \\\\Omega_{d,58}(U_{67}^{(58,59)}(t)+U_{68}^{(58,71)}(t))\\\\sigma_{58}^{X} \\\\\\\\ & + \\\\Omega_{d,59}(U_{69}^{(59,60)}(t))\\\\sigma_{59}^{X} + \\\\Omega_{d,60}(U_{70}^{(60,61)}(t))\\\\sigma_{60}^{X} \\\\\\\\ & + \\\\Omega_{d,62}(U_{72}^{(62,63)}(t)+U_{73}^{(62,72)}(t)+U_{71}^{(62,61)}(t))\\\\sigma_{62}^{X} + \\\\Omega_{d,63}(U_{74}^{(63,64)}(t))\\\\sigma_{63}^{X} \\\\\\\\ & + \\\\Omega_{d,65}(U_{76}^{(65,66)}(t)+U_{75}^{(65,64)}(t))\\\\sigma_{65}^{X} + \\\\Omega_{d,67}(U_{78}^{(67,68)}(t)+U_{77}^{(67,66)}(t))\\\\sigma_{67}^{X} \\\\\\\\ & + \\\\Omega_{d,69}(U_{79}^{(69,68)}(t)+U_{80}^{(69,70)}(t))\\\\sigma_{69}^{X} + \\\\Omega_{d,73}(U_{81}^{(73,66)}(t))\\\\sigma_{73}^{X} \\\\\\\\ & + \\\\Omega_{d,74}(U_{83}^{(74,89)}(t)+U_{82}^{(74,70)}(t))\\\\sigma_{74}^{X} + \\\\Omega_{d,75}(U_{84}^{(75,90)}(t))\\\\sigma_{75}^{X} \\\\\\\\ & + \\\\Omega_{d,76}(U_{85}^{(76,75)}(t))\\\\sigma_{76}^{X} + \\\\Omega_{d,77}(U_{86}^{(77,71)}(t)+U_{88}^{(77,78)}(t)+U_{87}^{(77,76)}(t))\\\\sigma_{77}^{X} \\\\\\\\ & + \\\\Omega_{d,79}(U_{90}^{(79,80)}(t)+U_{89}^{(79,78)}(t))\\\\sigma_{79}^{X} + \\\\Omega_{d,80}(U_{91}^{(80,81)}(t))\\\\sigma_{80}^{X} \\\\\\\\ & + \\\\Omega_{d,81}(U_{93}^{(81,82)}(t)+U_{92}^{(81,72)}(t))\\\\sigma_{81}^{X} + \\\\Omega_{d,82}(U_{94}^{(82,83)}(t))\\\\sigma_{82}^{X} \\\\\\\\ & + \\\\Omega_{d,83}(U_{95}^{(83,92)}(t))\\\\sigma_{83}^{X} + \\\\Omega_{d,84}(U_{96}^{(84,83)}(t))\\\\sigma_{84}^{X} \\\\\\\\ & + \\\\Omega_{d,85}(U_{97}^{(85,73)}(t)+U_{99}^{(85,86)}(t)+U_{98}^{(85,84)}(t))\\\\sigma_{85}^{X} + \\\\Omega_{d,86}(U_{100}^{(86,87)}(t))\\\\sigma_{86}^{X} \\\\\\\\ & + \\\\Omega_{d,87}(U_{101}^{(87,88)}(t))\\\\sigma_{87}^{X} + \\\\Omega_{d,88}(U_{102}^{(88,89)}(t))\\\\sigma_{88}^{X} \\\\\\\\ & + \\\\Omega_{d,91}(U_{103}^{(91,79)}(t))\\\\sigma_{91}^{X} + \\\\Omega_{d,92}(U_{104}^{(92,102)}(t))\\\\sigma_{92}^{X} \\\\\\\\ & + \\\\Omega_{d,93}(U_{105}^{(93,87)}(t)+U_{106}^{(93,106)}(t))\\\\sigma_{93}^{X} + \\\\Omega_{d,94}(U_{107}^{(94,90)}(t)+U_{108}^{(94,95)}(t))\\\\sigma_{94}^{X} \\\\\\\\ & + \\\\Omega_{d,95}(U_{109}^{(95,96)}(t))\\\\sigma_{95}^{X} + \\\\Omega_{d,97}(U_{111}^{(97,98)}(t)+U_{110}^{(97,96)}(t))\\\\sigma_{97}^{X} \\\\\\\\ & + \\\\Omega_{d,98}(U_{112}^{(98,91)}(t))\\\\sigma_{98}^{X} + \\\\Omega_{d,99}(U_{113}^{(99,98)}(t))\\\\sigma_{99}^{X} \\\\\\\\ & + \\\\Omega_{d,100}(U_{114}^{(100,99)}(t)+U_{115}^{(100,110)}(t))\\\\sigma_{100}^{X} + \\\\Omega_{d,101}(U_{117}^{(101,102)}(t)+U_{116}^{(101,100)}(t))\\\\sigma_{101}^{X} \\\\\\\\ & + \\\\Omega_{d,102}(U_{118}^{(102,103)}(t))\\\\sigma_{102}^{X} + \\\\Omega_{d,104}(U_{119}^{(104,103)}(t))\\\\sigma_{104}^{X} \\\\\\\\ & + \\\\Omega_{d,105}(U_{121}^{(105,106)}(t)+U_{120}^{(105,104)}(t))\\\\sigma_{105}^{X} + \\\\Omega_{d,107}(U_{122}^{(107,106)}(t))\\\\sigma_{107}^{X} \\\\\\\\ & + \\\\Omega_{d,108}(U_{123}^{(108,107)}(t)+U_{124}^{(108,112)}(t))\\\\sigma_{108}^{X} + \\\\Omega_{d,109}(U_{125}^{(109,96)}(t))\\\\sigma_{109}^{X} \\\\\\\\ & + \\\\Omega_{d,110}(U_{126}^{(110,118)}(t))\\\\sigma_{110}^{X} + \\\\Omega_{d,111}(U_{127}^{(111,104)}(t))\\\\sigma_{111}^{X} \\\\\\\\ & + \\\\Omega_{d,112}(U_{128}^{(112,126)}(t))\\\\sigma_{112}^{X} + \\\\Omega_{d,113}(U_{129}^{(113,114)}(t))\\\\sigma_{113}^{X} \\\\\\\\ & + \\\\Omega_{d,114}(U_{130}^{(114,109)}(t)+U_{131}^{(114,115)}(t))\\\\sigma_{114}^{X} + \\\\Omega_{d,116}(U_{133}^{(116,117)}(t)+U_{132}^{(116,115)}(t))\\\\sigma_{116}^{X} \\\\\\\\ & + \\\\Omega_{d,117}(U_{134}^{(117,118)}(t))\\\\sigma_{117}^{X} + \\\\Omega_{d,118}(U_{135}^{(118,119)}(t))\\\\sigma_{118}^{X} \\\\\\\\ & + \\\\Omega_{d,120}(U_{136}^{(120,119)}(t))\\\\sigma_{120}^{X} + \\\\Omega_{d,121}(U_{137}^{(121,120)}(t))\\\\sigma_{121}^{X} \\\\\\\\ & + \\\\Omega_{d,122}(U_{140}^{(122,123)}(t)+U_{138}^{(122,111)}(t)+U_{139}^{(122,121)}(t))\\\\sigma_{122}^{X} + \\\\Omega_{d,124}(U_{141}^{(124,123)}(t))\\\\sigma_{124}^{X} \\\\\\\\ & + \\\\Omega_{d,125}(U_{142}^{(125,124)}(t)+U_{143}^{(125,126)}(t))\\\\sigma_{125}^{X} \\\\\\\\ \\\\end{align}\", \"h_str\": [\"_SUM[i,0,126,wq{i}/2*(I{i}-Z{i})]\", \"_SUM[i,0,126,delta{i}/2*O{i}*O{i}]\", \"_SUM[i,0,126,-delta{i}/2*O{i}]\", \"_SUM[i,0,126,omegad{i}*X{i}||D{i}]\", \"jq62q72*Sp62*Sm72\", \"jq62q72*Sm62*Sp72\", \"jq67q68*Sp67*Sm68\", \"jq67q68*Sm67*Sp68\", \"jq44q45*Sp44*Sm45\", \"jq44q45*Sm44*Sp45\", \"jq99q100*Sp99*Sm100\", \"jq99q100*Sm99*Sp100\", \"jq108q112*Sp108*Sm112\", \"jq108q112*Sm108*Sp112\", \"jq8q9*Sp8*Sm9\", \"jq8q9*Sm8*Sp9\", \"jq40q41*Sp40*Sm41\", \"jq40q41*Sm40*Sp41\", \"jq0q14*Sp0*Sm14\", \"jq0q14*Sm0*Sp14\", \"jq17q30*Sp17*Sm30\", \"jq17q30*Sm17*Sp30\", \"jq100q101*Sp100*Sm101\", \"jq100q101*Sm100*Sp101\", \"jq91q98*Sp91*Sm98\", \"jq91q98*Sm91*Sp98\", \"jq100q110*Sp100*Sm110\", \"jq100q110*Sm100*Sp110\", \"jq75q90*Sp75*Sm90\", \"jq75q90*Sm75*Sp90\", \"jq41q42*Sp41*Sm42\", \"jq41q42*Sm41*Sp42\", \"jq96q97*Sp96*Sm97\", \"jq96q97*Sm96*Sp97\", \"jq18q19*Sp18*Sm19\", \"jq18q19*Sm18*Sp19\", \"jq55q68*Sp55*Sm68\", \"jq55q68*Sm55*Sp68\", \"jq9q10*Sp9*Sm10\", \"jq9q10*Sm9*Sp10\", \"jq49q55*Sp49*Sm55\", \"jq49q55*Sm49*Sp55\", \"jq106q107*Sp106*Sm107\", \"jq106q107*Sm106*Sp107\", \"jq47q48*Sp47*Sm48\", \"jq47q48*Sm47*Sp48\", \"jq42q43*Sp42*Sm43\", \"jq42q43*Sm42*Sp43\", \"jq107q108*Sp107*Sm108\", \"jq107q108*Sm107*Sp108\", \"jq73q85*Sp73*Sm85\", \"jq73q85*Sm73*Sp85\", \"jq38q39*Sp38*Sm39\", \"jq38q39*Sm38*Sp39\", \"jq20q33*Sp20*Sm33\", \"jq20q33*Sm20*Sp33\", \"jq48q49*Sp48*Sm49\", \"jq48q49*Sm48*Sp49\", \"jq103q104*Sp103*Sm104\", \"jq103q104*Sm103*Sp104\", \"jq80q81*Sp80*Sm81\", \"jq80q81*Sm80*Sp81\", \"jq75q76*Sp75*Sm76\", \"jq75q76*Sm75*Sp76\", \"jq66q73*Sp66*Sm73\", \"jq66q73*Sm66*Sp73\", \"jq85q86*Sp85*Sm86\", \"jq85q86*Sm85*Sp86\", \"jq81q82*Sp81*Sm82\", \"jq81q82*Sm81*Sp82\", \"jq110q118*Sp110*Sm118\", \"jq110q118*Sm110*Sp118\", \"jq16q26*Sp16*Sm26\", \"jq16q26*Sm16*Sp26\", \"jq90q94*Sp90*Sm94\", \"jq90q94*Sm90*Sp94\", \"jq118q119*Sp118*Sm119\", \"jq118q119*Sm118*Sp119\", \"jq12q13*Sp12*Sm13\", \"jq12q13*Sm12*Sp13\", \"jq22q23*Sp22*Sm23\", \"jq22q23*Sm22*Sp23\", \"jq77q78*Sp77*Sm78\", \"jq77q78*Sm77*Sp78\", \"jq49q50*Sp49*Sm50\", \"jq49q50*Sm49*Sp50\", \"jq104q105*Sp104*Sm105\", \"jq104q105*Sm104*Sp105\", \"jq114q115*Sp114*Sm115\", \"jq114q115*Sm114*Sp115\", \"jq45q46*Sp45*Sm46\", \"jq45q46*Sm45*Sp46\", \"jq50q51*Sp50*Sm51\", \"jq50q51*Sm50*Sp51\", \"jq105q106*Sp105*Sm106\", \"jq105q106*Sm105*Sp106\", \"jq72q81*Sp72*Sm81\", \"jq72q81*Sm72*Sp81\", \"jq82q83*Sp82*Sm83\", \"jq82q83*Sm82*Sp83\", \"jq46q47*Sp46*Sm47\", \"jq46q47*Sm46*Sp47\", \"jq23q24*Sp23*Sm24\", \"jq23q24*Sm23*Sp24\", \"jq78q79*Sp78*Sm79\", \"jq78q79*Sm78*Sp79\", \"jq83q84*Sp83*Sm84\", \"jq83q84*Sm83*Sp84\", \"jq115q116*Sp115*Sm116\", \"jq115q116*Sm115*Sp116\", \"jq19q20*Sp19*Sm20\", \"jq19q20*Sm19*Sp20\", \"jq79q80*Sp79*Sm80\", \"jq79q80*Sm79*Sp80\", \"jq24q25*Sp24*Sm25\", \"jq24q25*Sm24*Sp25\", \"jq56q57*Sp56*Sm57\", \"jq56q57*Sm56*Sp57\", \"jq93q106*Sp93*Sm106\", \"jq93q106*Sm93*Sp106\", \"jq116q117*Sp116*Sm117\", \"jq116q117*Sm116*Sp117\", \"jq20q21*Sp20*Sm21\", \"jq20q21*Sm20*Sp21\", \"jq12q17*Sp12*Sm17\", \"jq12q17*Sm12*Sp17\", \"jq41q53*Sp41*Sm53\", \"jq41q53*Sm41*Sp53\", \"jq57q58*Sp57*Sm58\", \"jq57q58*Sm57*Sp58\", \"jq87q93*Sp87*Sm93\", \"jq87q93*Sm87*Sp93\", \"jq30q31*Sp30*Sm31\", \"jq30q31*Sm30*Sp31\", \"jq25q26*Sp25*Sm26\", \"jq25q26*Sm25*Sp26\", \"jq79q91*Sp79*Sm91\", \"jq79q91*Sm79*Sp91\", \"jq26q27*Sp26*Sm27\", \"jq26q27*Sm26*Sp27\", \"jq21q22*Sp21*Sm22\", \"jq21q22*Sm21*Sp22\", \"jq58q71*Sp58*Sm71\", \"jq58q71*Sm58*Sp71\", \"jq31q32*Sp31*Sm32\", \"jq31q32*Sm31*Sp32\", \"jq4q15*Sp4*Sm15\", \"jq4q15*Sm4*Sp15\", \"jq86q87*Sp86*Sm87\", \"jq86q87*Sm86*Sp87\", \"jq113q114*Sp113*Sm114\", \"jq113q114*Sm113*Sp114\", \"jq104q111*Sp104*Sm111\", \"jq104q111*Sm104*Sp111\", \"jq123q124*Sp123*Sm124\", \"jq123q124*Sm123*Sp124\", \"jq27q28*Sp27*Sm28\", \"jq27q28*Sm27*Sp28\", \"jq34q43*Sp34*Sm43\", \"jq34q43*Sm34*Sp43\", \"jq119q120*Sp119*Sm120\", \"jq119q120*Sm119*Sp120\", \"jq64q65*Sp64*Sm65\", \"jq64q65*Sm64*Sp65\", \"jq54q64*Sp54*Sm64\", \"jq54q64*Sm54*Sp64\", \"jq32q36*Sp32*Sm36\", \"jq32q36*Sm32*Sp36\", \"jq60q61*Sp60*Sm61\", \"jq60q61*Sm60*Sp61\", \"jq5q6*Sp5*Sm6\", \"jq5q6*Sm5*Sp6\", \"jq14q18*Sp14*Sm18\", \"jq14q18*Sm14*Sp18\", \"jq87q88*Sp87*Sm88\", \"jq87q88*Sm87*Sp88\", \"jq97q98*Sp97*Sm98\", \"jq97q98*Sm97*Sp98\", \"jq1q2*Sp1*Sm2\", \"jq1q2*Sm1*Sp2\", \"jq112q126*Sp112*Sm126\", \"jq112q126*Sm112*Sp126\", \"jq28q29*Sp28*Sm29\", \"jq28q29*Sm28*Sp29\", \"jq45q54*Sp45*Sm54\", \"jq45q54*Sm45*Sp54\", \"jq36q51*Sp36*Sm51\", \"jq36q51*Sm36*Sp51\", \"jq88q89*Sp88*Sm89\", \"jq88q89*Sm88*Sp89\", \"jq120q121*Sp120*Sm121\", \"jq120q121*Sm120*Sp121\", \"jq15q22*Sp15*Sm22\", \"jq15q22*Sm15*Sp22\", \"jq24q34*Sp24*Sm34\", \"jq24q34*Sm24*Sp34\", \"jq84q85*Sp84*Sm85\", \"jq84q85*Sm84*Sp85\", \"jq29q30*Sp29*Sm30\", \"jq29q30*Sm29*Sp30\", \"jq61q62*Sp61*Sm62\", \"jq61q62*Sm61*Sp62\", \"jq70q74*Sp70*Sm74\", \"jq70q74*Sm70*Sp74\", \"jq121q122*Sp121*Sm122\", \"jq121q122*Sm121*Sp122\", \"jq2q3*Sp2*Sm3\", \"jq2q3*Sm2*Sp3\", \"jq122q123*Sp122*Sm123\", \"jq122q123*Sm122*Sp123\", \"jq62q63*Sp62*Sm63\", \"jq62q63*Sm62*Sp63\", \"jq117q118*Sp117*Sm118\", \"jq117q118*Sm117*Sp118\", \"jq109q114*Sp109*Sm114\", \"jq109q114*Sm109*Sp114\", \"jq94q95*Sp94*Sm95\", \"jq94q95*Sm94*Sp95\", \"jq37q52*Sp37*Sm52\", \"jq37q52*Sm37*Sp52\", \"jq58q59*Sp58*Sm59\", \"jq58q59*Sm58*Sp59\", \"jq3q4*Sp3*Sm4\", \"jq3q4*Sm3*Sp4\", \"jq33q39*Sp33*Sm39\", \"jq33q39*Sm33*Sp39\", \"jq95q96*Sp95*Sm96\", \"jq95q96*Sm95*Sp96\", \"jq68q69*Sp68*Sm69\", \"jq68q69*Sm68*Sp69\", \"jq63q64*Sp63*Sm64\", \"jq63q64*Sm63*Sp64\", \"jq71q77*Sp71*Sm77\", \"jq71q77*Sm71*Sp77\", \"jq111q122*Sp111*Sm122\", \"jq111q122*Sm111*Sp122\", \"jq4q5*Sp4*Sm5\", \"jq4q5*Sm4*Sp5\", \"jq59q60*Sp59*Sm60\", \"jq59q60*Sm59*Sp60\", \"jq96q109*Sp96*Sm109\", \"jq96q109*Sm96*Sp109\", \"jq124q125*Sp124*Sm125\", \"jq124q125*Sm124*Sp125\", \"jq69q70*Sp69*Sm70\", \"jq69q70*Sm69*Sp70\", \"jq35q47*Sp35*Sm47\", \"jq35q47*Sm35*Sp47\", \"jq101q102*Sp101*Sm102\", \"jq101q102*Sm101*Sp102\", \"jq0q1*Sp0*Sm1\", \"jq0q1*Sm0*Sp1\", \"jq10q11*Sp10*Sm11\", \"jq10q11*Sm10*Sp11\", \"jq65q66*Sp65*Sm66\", \"jq65q66*Sm65*Sp66\", \"jq37q38*Sp37*Sm38\", \"jq37q38*Sm37*Sp38\", \"jq28q35*Sp28*Sm35\", \"jq28q35*Sm28*Sp35\", \"jq102q103*Sp102*Sm103\", \"jq102q103*Sm102*Sp103\", \"jq92q102*Sp92*Sm102\", \"jq92q102*Sm92*Sp102\", \"jq6q7*Sp6*Sm7\", \"jq6q7*Sm6*Sp7\", \"jq98q99*Sp98*Sm99\", \"jq98q99*Sm98*Sp99\", \"jq43q44*Sp43*Sm44\", \"jq43q44*Sm43*Sp44\", \"jq52q56*Sp52*Sm56\", \"jq52q56*Sm52*Sp56\", \"jq125q126*Sp125*Sm126\", \"jq125q126*Sm125*Sp126\", \"jq39q40*Sp39*Sm40\", \"jq39q40*Sm39*Sp40\", \"jq8q16*Sp8*Sm16\", \"jq8q16*Sm8*Sp16\", \"jq66q67*Sp66*Sm67\", \"jq66q67*Sm66*Sp67\", \"jq11q12*Sp11*Sm12\", \"jq11q12*Sm11*Sp12\", \"jq76q77*Sp76*Sm77\", \"jq76q77*Sm76*Sp77\", \"jq83q92*Sp83*Sm92\", \"jq83q92*Sm83*Sp92\", \"jq74q89*Sp74*Sm89\", \"jq74q89*Sm74*Sp89\", \"jq7q8*Sp7*Sm8\", \"jq7q8*Sm7*Sp8\", \"jq53q60*Sp53*Sm60\", \"jq53q60*Sm53*Sp60\", \"omegad0*X1||U0\", \"omegad1*X2||U1\", \"omegad2*X3||U2\", \"omegad15*X4||U5\", \"omegad5*X4||U4\", \"omegad3*X4||U3\", \"omegad7*X6||U7\", \"omegad5*X6||U6\", \"omegad8*X7||U8\", \"omegad9*X8||U9\", \"omegad9*X10||U10\", \"omegad11*X10||U11\", \"omegad12*X11||U12\", \"omegad17*X12||U13\", \"omegad12*X13||U14\", \"omegad0*X14||U15\", \"omegad18*X14||U16\", \"omegad22*X15||U17\", \"omegad26*X16||U19\", \"omegad8*X16||U18\", \"omegad30*X17||U20\", \"omegad19*X18||U21\", \"omegad19*X20||U22\", \"omegad33*X20||U23\", \"omegad22*X21||U25\", \"omegad20*X21||U24\", \"omegad23*X22||U26\", \"omegad34*X24||U28\", \"omegad23*X24||U27\", \"omegad24*X25||U29\", \"omegad25*X26||U30\", \"omegad26*X27||U31\", \"omegad29*X28||U33\", \"omegad27*X28||U32\", \"omegad35*X28||U34\", \"omegad31*X30||U36\", \"omegad29*X30||U35\", \"omegad32*X31||U37\", \"omegad36*X32||U38\", \"omegad39*X33||U39\", \"omegad43*X34||U40\", \"omegad47*X35||U41\", \"omegad51*X36||U42\", \"omegad38*X37||U43\", \"omegad38*X39||U44\", \"omegad41*X40||U46\", \"omegad39*X40||U45\", \"omegad53*X41||U47\", \"omegad43*X42||U49\", \"omegad41*X42||U48\", \"omegad44*X43||U50\", \"omegad45*X44||U51\", \"omegad47*X46||U53\", \"omegad45*X46||U52\", \"omegad47*X48||U54\", \"omegad49*X48||U55\", \"omegad49*X50||U56\", \"omegad51*X50||U57\", \"omegad56*X52||U59\", \"omegad37*X52||U58\", \"omegad60*X53||U60\", \"omegad64*X54||U62\", \"omegad45*X54||U61\", \"omegad68*X55||U64\", \"omegad49*X55||U63\", \"omegad57*X56||U65\", \"omegad58*X57||U66\", \"omegad59*X58||U67\", \"omegad71*X58||U68\", \"omegad60*X59||U69\", \"omegad61*X60||U70\", \"omegad63*X62||U72\", \"omegad72*X62||U73\", \"omegad61*X62||U71\", \"omegad64*X63||U74\", \"omegad66*X65||U76\", \"omegad64*X65||U75\", \"omegad68*X67||U78\", \"omegad66*X67||U77\", \"omegad68*X69||U79\", \"omegad70*X69||U80\", \"omegad66*X73||U81\", \"omegad89*X74||U83\", \"omegad70*X74||U82\", \"omegad90*X75||U84\", \"omegad75*X76||U85\", \"omegad71*X77||U86\", \"omegad78*X77||U88\", \"omegad76*X77||U87\", \"omegad80*X79||U90\", \"omegad78*X79||U89\", \"omegad81*X80||U91\", \"omegad82*X81||U93\", \"omegad72*X81||U92\", \"omegad83*X82||U94\", \"omegad92*X83||U95\", \"omegad83*X84||U96\", \"omegad73*X85||U97\", \"omegad86*X85||U99\", \"omegad84*X85||U98\", \"omegad87*X86||U100\", \"omegad88*X87||U101\", \"omegad89*X88||U102\", \"omegad79*X91||U103\", \"omegad102*X92||U104\", \"omegad87*X93||U105\", \"omegad106*X93||U106\", \"omegad90*X94||U107\", \"omegad95*X94||U108\", \"omegad96*X95||U109\", \"omegad98*X97||U111\", \"omegad96*X97||U110\", \"omegad91*X98||U112\", \"omegad98*X99||U113\", \"omegad99*X100||U114\", \"omegad110*X100||U115\", \"omegad102*X101||U117\", \"omegad100*X101||U116\", \"omegad103*X102||U118\", \"omegad103*X104||U119\", \"omegad106*X105||U121\", \"omegad104*X105||U120\", \"omegad106*X107||U122\", \"omegad107*X108||U123\", \"omegad112*X108||U124\", \"omegad96*X109||U125\", \"omegad118*X110||U126\", \"omegad104*X111||U127\", \"omegad126*X112||U128\", \"omegad114*X113||U129\", \"omegad109*X114||U130\", \"omegad115*X114||U131\", \"omegad117*X116||U133\", \"omegad115*X116||U132\", \"omegad118*X117||U134\", \"omegad119*X118||U135\", \"omegad119*X120||U136\", \"omegad120*X121||U137\", \"omegad123*X122||U140\", \"omegad111*X122||U138\", \"omegad121*X122||U139\", \"omegad123*X124||U141\", \"omegad124*X125||U142\", \"omegad126*X125||U143\"], \"osc\": {}, \"qub\": {\"0\": 3, \"1\": 3, \"2\": 3, \"3\": 3, \"4\": 3, \"5\": 3, \"6\": 3, \"7\": 3, \"8\": 3, \"9\": 3, \"10\": 3, \"11\": 3, \"12\": 3, \"13\": 3, \"14\": 3, \"15\": 3, \"16\": 3, \"17\": 3, \"18\": 3, \"19\": 3, \"20\": 3, \"21\": 3, \"22\": 3, \"23\": 3, \"24\": 3, \"25\": 3, \"26\": 3, \"27\": 3, \"28\": 3, \"29\": 3, \"30\": 3, \"31\": 3, \"32\": 3, \"33\": 3, \"34\": 3, \"35\": 3, \"36\": 3, \"37\": 3, \"38\": 3, \"39\": 3, \"40\": 3, \"41\": 3, \"42\": 3, \"43\": 3, \"44\": 3, \"45\": 3, \"46\": 3, \"47\": 3, \"48\": 3, \"49\": 3, \"50\": 3, \"51\": 3, \"52\": 3, \"53\": 3, \"54\": 3, \"55\": 3, \"56\": 3, \"57\": 3, \"58\": 3, \"59\": 3, \"60\": 3, \"61\": 3, \"62\": 3, \"63\": 3, \"64\": 3, \"65\": 3, \"66\": 3, \"67\": 3, \"68\": 3, \"69\": 3, \"70\": 3, \"71\": 3, \"72\": 3, \"73\": 3, \"74\": 3, \"75\": 3, \"76\": 3, \"77\": 3, \"78\": 3, \"79\": 3, \"80\": 3, \"81\": 3, \"82\": 3, \"83\": 3, \"84\": 3, \"85\": 3, \"86\": 3, \"87\": 3, \"88\": 3, \"89\": 3, \"90\": 3, \"91\": 3, \"92\": 3, \"93\": 3, \"94\": 3, \"95\": 3, \"96\": 3, \"97\": 3, \"98\": 3, \"99\": 3, \"100\": 3, \"101\": 3, \"102\": 3, \"103\": 3, \"104\": 3, \"105\": 3, \"106\": 3, \"107\": 3, \"108\": 3, \"109\": 3, \"110\": 3, \"111\": 3, \"112\": 3, \"113\": 3, \"114\": 3, \"115\": 3, \"116\": 3, \"117\": 3, \"118\": 3, \"119\": 3, \"120\": 3, \"121\": 3, \"122\": 3, \"123\": 3, \"124\": 3, \"125\": 3, \"126\": 3}, \"vars\": {\"delta0\": -1.9602197309964837, \"delta1\": -1.9461791507089017, \"delta10\": -1.9461754465377983, \"delta100\": -1.937980801123668, \"delta101\": -1.9247479350424062, \"delta102\": -1.9475656814085516, \"delta103\": -1.9329980981464456, \"delta104\": -1.950683671078199, \"delta105\": -1.9326912337735203, \"delta106\": -1.943470586405715, \"delta107\": -1.9352351526418854, \"delta108\": -1.9226970908336938, \"delta109\": -1.9296654946302172, \"delta11\": -1.93028447996513, \"delta110\": -1.9418010214257637, \"delta111\": -1.9453530368645375, \"delta112\": -1.923889536818243, \"delta113\": -1.9274875786890155, \"delta114\": -1.9438913646992417, \"delta115\": -1.927802795856281, \"delta116\": -1.9370959442280813, \"delta117\": -1.9428500089503753, \"delta118\": -1.9497743715782052, \"delta119\": -1.820902644135899, \"delta12\": -1.9349749450112144, \"delta120\": -1.9404329718165307, \"delta121\": -1.9372271386958804, \"delta122\": -1.9297631432434543, \"delta123\": -1.9251338295161549, \"delta124\": -1.9307354560264027, \"delta125\": -1.9364397636981217, \"delta126\": -1.9388384702248354, \"delta13\": -1.927461591357252, \"delta14\": -1.9378597686483208, \"delta15\": -1.935550488395129, \"delta16\": -1.9330813451380502, \"delta17\": -1.945929878663034, \"delta18\": -1.951783486815851, \"delta19\": -1.9523361747797416, \"delta2\": -1.9420541522183226, \"delta20\": -1.9421193250480469, \"delta21\": -1.9286136441774215, \"delta22\": -1.9261327214367743, \"delta23\": -1.9439905122898526, \"delta24\": -1.919503045210833, \"delta25\": -1.937907234453082, \"delta26\": -1.946337461673832, \"delta27\": -1.9495165410224073, \"delta28\": -1.9312715524034125, \"delta29\": -1.9618673539190417, \"delta3\": -1.9458178028860558, \"delta30\": -1.9534430922295978, \"delta31\": -1.9493977389311088, \"delta32\": -1.9344635133530892, \"delta33\": -1.9323853819175922, \"delta34\": -1.963079752504121, \"delta35\": -1.9371171739116766, \"delta36\": -1.958790622054439, \"delta37\": -1.9406871385936988, \"delta38\": -1.9488249195699554, \"delta39\": -1.936777418464322, \"delta4\": -1.9501204429207448, \"delta40\": -1.9389377345066396, \"delta41\": -1.9391569337304961, \"delta42\": -1.9268024068933574, \"delta43\": -1.948598419880222, \"delta44\": -1.938401509407077, \"delta45\": -2.2560086551816183, \"delta46\": -1.9438617519688963, \"delta47\": -1.9536495833189134, \"delta48\": -1.9487624328436566, \"delta49\": -1.9615064890365592, \"delta5\": -1.9569095215078995, \"delta50\": -1.9508794157235878, \"delta51\": -1.9349157349495203, \"delta52\": -1.9352896024010342, \"delta53\": -1.9279195629766446, \"delta54\": -1.9288971969754947, \"delta55\": -1.950178077352528, \"delta56\": -1.946189728797343, \"delta57\": -1.933877217489325, \"delta58\": -1.9433903474286673, \"delta59\": -1.9328768875520919, \"delta6\": -1.942687700831541, \"delta60\": -1.9511959774676615, \"delta61\": -1.8256676303216377, \"delta62\": -1.9351715621606542, \"delta63\": -1.9286005684154202, \"delta64\": -1.945724152665483, \"delta65\": -1.9322443596812036, \"delta66\": -1.9421749876023622, \"delta67\": -1.9219571807640985, \"delta68\": -1.9547906184270798, \"delta69\": -1.9126198270799386, \"delta7\": -1.9318117743431218, \"delta70\": -1.9367286666818497, \"delta71\": -1.9444343985191552, \"delta72\": -1.8758190237429189, \"delta73\": -1.9327541043384238, \"delta74\": -1.9273212341524304, \"delta75\": -1.9272634105078146, \"delta76\": -1.944538177587438, \"delta77\": -1.9303879638397083, \"delta78\": -1.9622857280492916, \"delta79\": -1.9432090526221666, \"delta8\": -1.9375978568810162, \"delta80\": -1.930318990414814, \"delta81\": -1.9378546168168267, \"delta82\": -1.9413783997256397, \"delta83\": -1.9516669371864306, \"delta84\": -1.9564138984753419, \"delta85\": -1.9235430231835993, \"delta86\": -1.937224072043295, \"delta87\": -1.93159632321139, \"delta88\": -1.922024785489781, \"delta89\": -1.9335007082195572, \"delta9\": -1.93541622253467, \"delta90\": -1.9343903981730093, \"delta91\": -1.938376564648707, \"delta92\": -1.9389156591038879, \"delta93\": -1.9313354939829919, \"delta94\": -1.9329960197242506, \"delta95\": -1.9470111144501991, \"delta96\": -1.9535628912275533, \"delta97\": -1.9449986542031796, \"delta98\": -1.9375048316145376, \"delta99\": -1.9197473843394905, \"jq0q1\": 0.012782426941452174, \"jq0q14\": 0.012458706527563954, \"jq100q101\": 0.013086068641585312, \"jq100q110\": 0.012832851658184145, \"jq101q102\": 0.012873297301870904, \"jq102q103\": 0.012887338632470838, \"jq103q104\": 0.012509945413939641, \"jq104q105\": 0.012596774052275553, \"jq104q111\": 0.012586163510113555, \"jq105q106\": 0.012770853019077013, \"jq106q107\": 0.012804409756720982, \"jq107q108\": 0.012907812492430904, \"jq108q112\": 0.01299500270483845, \"jq109q114\": 0.012760464427221802, \"jq10q11\": 0.012661821140463514, \"jq110q118\": 0.012308506530467566, \"jq111q122\": 0.013205769249105697, \"jq112q126\": 0.01304246623985788, \"jq113q114\": 0.012829439041838732, \"jq114q115\": 0.012790136172011298, \"jq115q116\": 0.013021858954591178, \"jq116q117\": 0.012800365506532062, \"jq117q118\": 0.012392468025504937, \"jq118q119\": 0.011800340525270058, \"jq119q120\": 0.009993996490376402, \"jq11q12\": 0.013180764780949811, \"jq120q121\": 0.012878355713200921, \"jq121q122\": 0.012888640871455605, \"jq122q123\": 0.012902326980202581, \"jq123q124\": 0.013241509895011857, \"jq124q125\": 0.01283336695753028, \"jq125q126\": 0.012737633764598542, \"jq12q13\": 0.013115193863384535, \"jq12q17\": 0.012788606394504196, \"jq14q18\": 0.012548165674975215, \"jq15q22\": 0.01318944843639727, \"jq16q26\": 0.012738339542511603, \"jq17q30\": 0.012472102529442246, \"jq18q19\": 0.012669941573097861, \"jq19q20\": 0.012825815813188835, \"jq1q2\": 0.01223092168577972, \"jq20q21\": 0.012863881141337706, \"jq20q33\": 0.012765625363593863, \"jq21q22\": 0.013094187173438479, \"jq22q23\": 0.01300282543500388, \"jq23q24\": 0.01292723117059527, \"jq24q25\": 0.013504397436214375, \"jq24q34\": 0.01329614199598563, \"jq25q26\": 0.01295824558046832, \"jq26q27\": 0.012842693310862975, \"jq27q28\": 0.012501043863513516, \"jq28q29\": 0.012469176752076146, \"jq28q35\": 0.012945117217000916, \"jq29q30\": 0.01262316855038999, \"jq2q3\": 0.012329862405284844, \"jq30q31\": 0.01252666227356043, \"jq31q32\": 0.012659893578944181, \"jq32q36\": 0.013011429161999422, \"jq33q39\": 0.012929817692549346, \"jq34q43\": 0.01247296534523819, \"jq35q47\": 0.01261534977847703, \"jq36q51\": 0.012989861783436061, \"jq37q38\": 0.012547498236000924, \"jq37q52\": 0.01286752947515585, \"jq38q39\": 0.012689806610181396, \"jq39q40\": 0.012973058668249644, \"jq3q4\": 0.012705786669536567, \"jq40q41\": 0.012811792760254487, \"jq41q42\": 0.013313999859134066, \"jq41q53\": 0.013180300927054085, \"jq42q43\": 0.012797190122055097, \"jq43q44\": 0.012746605950210677, \"jq44q45\": 0.014564189752717794, \"jq45q46\": 0.0, \"jq45q54\": 0.013916300059262357, \"jq46q47\": 0.012742184879104683, \"jq47q48\": 0.012510044350254717, \"jq48q49\": 0.012632780137309911, \"jq49q50\": 0.012604174187459913, \"jq49q55\": 0.012448899719286895, \"jq4q15\": 0.012726318003666288, \"jq4q5\": 0.012903225032419259, \"jq50q51\": 0.01261358906384111, \"jq52q56\": 0.012828336052356197, \"jq53q60\": 0.012702489098036923, \"jq54q64\": 0.012844245981258842, \"jq55q68\": 0.012730874412913621, \"jq56q57\": 0.012765602455522688, \"jq57q58\": 0.012797804229352734, \"jq58q59\": 0.013047378075163261, \"jq58q71\": 0.012719951121403431, \"jq59q60\": 0.012485503523470243, \"jq5q6\": 0.012599667635973403, \"jq60q61\": 0.012628972321517704, \"jq61q62\": 0.00776119517493279, \"jq62q63\": 0.009991051924275799, \"jq62q72\": 0.008829425569999052, \"jq63q64\": 0.0128545205190289, \"jq64q65\": 0.012927237450126403, \"jq65q66\": 0.012910668506053378, \"jq66q67\": 0.013211388192425537, \"jq66q73\": 0.012916114246778708, \"jq67q68\": 0.01281304550196228, \"jq68q69\": 0.012822416529375647, \"jq69q70\": 0.0132241891998332, \"jq6q7\": 0.012978210797713668, \"jq70q74\": 0.012828303441532752, \"jq71q77\": 0.01280076750795355, \"jq72q81\": 0.012726855870932467, \"jq73q85\": 0.01323168155676943, \"jq74q89\": 0.012977691118007045, \"jq75q76\": 0.012871441487943044, \"jq75q90\": 0.013051452859886676, \"jq76q77\": 0.012790931193590448, \"jq77q78\": 0.01273707639882093, \"jq78q79\": 0.012152649302084133, \"jq79q80\": 0.01301205437363789, \"jq79q91\": 0.012809846650658785, \"jq7q8\": 0.013052540953563523, \"jq80q81\": 0.013092525947395005, \"jq81q82\": 0.01279773701619867, \"jq82q83\": 0.012708871949358819, \"jq83q84\": 0.01263802555269454, \"jq83q92\": 0.012532860150799971, \"jq84q85\": 0.012744325617745848, \"jq85q86\": 0.012996876748091336, \"jq86q87\": 0.0, \"jq87q88\": 0.0, \"jq87q93\": 0.0, \"jq88q89\": 0.013277588545029147, \"jq8q16\": 0.013325746296348556, \"jq8q9\": 0.01306488707601659, \"jq90q94\": 0.012911919746637317, \"jq91q98\": 0.013235414868434825, \"jq92q102\": 0.013072604887854207, \"jq93q106\": 0.012975387909182004, \"jq94q95\": 0.012925426268332364, \"jq95q96\": 0.012566440144305096, \"jq96q109\": 0.012461096193775058, \"jq96q97\": 0.01274012771007035, \"jq97q98\": 0.01271017819737902, \"jq98q99\": 0.013099491203830336, \"jq99q100\": 0.012964333201785761, \"jq9q10\": 0.012674566581571973, \"omegad0\": 0.5607691672383088, \"omegad1\": 0.5957253691421965, \"omegad10\": 0.5907867675924346, \"omegad100\": 0.6484387737353985, \"omegad101\": 0.6535383592039239, \"omegad102\": 0.8462354384368274, \"omegad103\": 0.6027920100163885, \"omegad104\": 0.5660152657397516, \"omegad105\": 0.6197713885758735, \"omegad106\": 0.6568503945611464, \"omegad107\": 0.6519874737148658, \"omegad108\": 0.5990204693590724, \"omegad109\": 0.619990914938776, \"omegad11\": 0.7301711760988582, \"omegad110\": 0.594060199578948, \"omegad111\": 0.6047424920406205, \"omegad112\": 0.6226899639603664, \"omegad113\": 0.5867874023826641, \"omegad114\": 0.7283385217500232, \"omegad115\": 0.6375553295231805, \"omegad116\": 0.5927720821421302, \"omegad117\": 0.5576810700754213, \"omegad118\": 0.564120029819253, \"omegad119\": 0.6036123412279327, \"omegad12\": 0.6325428992087297, \"omegad120\": 0.7027001680556433, \"omegad121\": 0.5562035937518112, \"omegad122\": 0.48813002180605974, \"omegad123\": 0.1985839813597053, \"omegad124\": 0.5793286169724907, \"omegad125\": 0.5515935148856084, \"omegad126\": 0.6066594368537325, \"omegad13\": 0.6002983923270258, \"omegad14\": 0.6159242257576863, \"omegad15\": 0.5470977514260921, \"omegad16\": 0.6228195838535291, \"omegad17\": 0.6073013458694424, \"omegad18\": 0.7370000622699691, \"omegad19\": 0.56990551943402, \"omegad2\": 0.6879206124694007, \"omegad20\": 0.6151155929925438, \"omegad21\": 0.6049972733294333, \"omegad22\": 0.6102959383179878, \"omegad23\": 0.6452993508571436, \"omegad24\": 1.1928859393629603, \"omegad25\": 1.2751081912169817, \"omegad26\": 0.6003296252969136, \"omegad27\": 0.586131522958738, \"omegad28\": 0.6427980632008732, \"omegad29\": 0.6684173501935678, \"omegad3\": 0.7104055101910456, \"omegad30\": 0.5756998129054487, \"omegad31\": 0.5982503699940089, \"omegad32\": 0.6077203050798076, \"omegad33\": 0.6400352402922325, \"omegad34\": 0.5752412446377697, \"omegad35\": 0.5900621996834511, \"omegad36\": 0.5752850442034788, \"omegad37\": 0.6991818237125018, \"omegad38\": 0.5742301367105763, \"omegad39\": 0.6091561067786945, \"omegad4\": 0.6107373269136063, \"omegad40\": 0.5457516867465835, \"omegad41\": 0.9271928454893715, \"omegad42\": 0.619729122526749, \"omegad43\": 0.593417366000167, \"omegad44\": 0.6240582211455024, \"omegad45\": 0.6507375288420082, \"omegad46\": 0.6012981449100592, \"omegad47\": 0.5554769197290791, \"omegad48\": 0.6244955963451146, \"omegad49\": 0.575454327915568, \"omegad5\": 0.5720848889313236, \"omegad50\": 0.5959719067627192, \"omegad51\": 0.6168577502698022, \"omegad52\": 0.6280468460242822, \"omegad53\": 0.6273255317197475, \"omegad54\": 0.5099496348028106, \"omegad55\": 0.6092698419592322, \"omegad56\": 0.5874620891489636, \"omegad57\": 0.6967436302681468, \"omegad58\": 0.6112282875740221, \"omegad59\": 0.6123142574428353, \"omegad6\": 0.5994773284814943, \"omegad60\": 0.47414949465686634, \"omegad61\": 0.4953988371808499, \"omegad62\": 0.5668210403757468, \"omegad63\": 0.6175794927849488, \"omegad64\": 0.5700473346669234, \"omegad65\": 0.5997292202589515, \"omegad66\": 0.5746554143450167, \"omegad67\": 0.6642518565174614, \"omegad68\": 0.6264420888036641, \"omegad69\": 0.6073768155591505, \"omegad7\": 0.6203577026550181, \"omegad70\": 0.5895141630254769, \"omegad71\": 0.5384492172943204, \"omegad72\": 0.5939685104479272, \"omegad73\": 0.5834210138853568, \"omegad74\": 0.6064902805079576, \"omegad75\": 0.6270569727672237, \"omegad76\": 0.6045320762241764, \"omegad77\": 0.6369106434479442, \"omegad78\": 0.7163836027487053, \"omegad79\": 0.609257503103081, \"omegad8\": 0.6400002988684435, \"omegad80\": 0.6168726514431349, \"omegad81\": 0.6305977795128517, \"omegad82\": 0.6817977011164998, \"omegad83\": 0.5781118465471607, \"omegad84\": 0.6233788270872557, \"omegad85\": 0.6704644453590836, \"omegad86\": 0.5696757373203685, \"omegad87\": 0.5570317137771255, \"omegad88\": 0.6109135060269495, \"omegad89\": 0.5795627869466493, \"omegad9\": 0.5958793571422111, \"omegad90\": 0.6392741083072621, \"omegad91\": 0.4815955286435674, \"omegad92\": 0.6144980443819484, \"omegad93\": 0.5606008751977698, \"omegad94\": 0.5973870622235351, \"omegad95\": 0.6066017377393038, \"omegad96\": 0.5727911501158852, \"omegad97\": 0.59952429657384, \"omegad98\": 0.4975565703609758, \"omegad99\": 0.6006252686866693, \"wq0\": 29.668349392256076, \"wq1\": 30.254338234197984, \"wq10\": 30.357406081631623, \"wq100\": 30.820866028767046, \"wq101\": 31.826311541626506, \"wq102\": 30.2211039881814, \"wq103\": 30.997823504633786, \"wq104\": 29.942899564721927, \"wq105\": 31.304411920737493, \"wq106\": 30.650510315492134, \"wq107\": 30.888341326876308, \"wq108\": 31.769766006236296, \"wq109\": 31.321309709607352, \"wq11\": 31.24189937238024, \"wq110\": 30.348838537599583, \"wq111\": 30.493421155659185, \"wq112\": 31.430911671374492, \"wq113\": 31.617003327191373, \"wq114\": 30.30050489675699, \"wq115\": 31.591935001106695, \"wq116\": 30.86766396410356, \"wq117\": 30.367280007387162, \"wq118\": 29.73825336749936, \"wq119\": 30.176331755136694, \"wq12\": 31.015803488198628, \"wq120\": 30.38939646082827, \"wq121\": 31.214387152101175, \"wq122\": 31.023673468927598, \"wq123\": 31.63199081732258, \"wq124\": 31.096481416758014, \"wq125\": 30.53077015813631, \"wq126\": 30.839349809473934, \"wq13\": 31.452371162006845, \"wq14\": 30.808653056411046, \"wq15\": 31.088666659336695, \"wq16\": 31.166673881933278, \"wq17\": 30.290064751199278, \"wq18\": 30.085472136153097, \"wq19\": 29.826304921376646, \"wq2\": 28.963354542969626, \"wq20\": 30.551011789755307, \"wq21\": 31.20519627755311, \"wq22\": 31.655897854859774, \"wq23\": 30.441859401689047, \"wq24\": 32.04913858749586, \"wq25\": 31.071329017783366, \"wq26\": 30.49926564980686, \"wq27\": 29.830207097210817, \"wq28\": 31.380791216497073, \"wq29\": 29.082623271584616, \"wq3\": 30.63394031636749, \"wq30\": 29.738161800650445, \"wq31\": 30.144636975428288, \"wq32\": 30.852867209338736, \"wq33\": 31.24742779682078, \"wq34\": 29.396662040778363, \"wq35\": 30.835359492121707, \"wq36\": 30.23637820490786, \"wq37\": 30.397492834242765, \"wq38\": 30.01281134298548, \"wq39\": 30.896917732838602, \"wq4\": 30.273169759989262, \"wq40\": 30.58736525792546, \"wq41\": 31.01092928280426, \"wq42\": 31.8177320435749, \"wq43\": 30.344213557486636, \"wq44\": 31.09647598745911, \"wq45\": 31.41197891026527, \"wq46\": 30.49325528885146, \"wq47\": 29.96786864609245, \"wq48\": 30.43677953210184, \"wq49\": 29.514239179545644, \"wq5\": 29.745526281142293, \"wq50\": 30.05891213570927, \"wq51\": 30.98361326791002, \"wq52\": 30.883497104192536, \"wq53\": 31.39537153565382, \"wq54\": 31.224959379952814, \"wq55\": 30.393030235401895, \"wq56\": 30.250631889550206, \"wq57\": 30.961269934863783, \"wq58\": 30.70540490212169, \"wq59\": 31.235263178801908, \"wq6\": 30.638266060589118, \"wq60\": 29.947018800069536, \"wq61\": 30.121064942391083, \"wq62\": 31.008973849684793, \"wq63\": 31.67749356747909, \"wq64\": 30.294844591207077, \"wq65\": 31.14684754712054, \"wq66\": 30.693367366799528, \"wq67\": 32.13176826949941, \"wq68\": 29.805898693623256, \"wq69\": 32.15578318170595, \"wq7\": 31.21177571947713, \"wq70\": 30.780494451321452, \"wq71\": 30.085578409195264, \"wq72\": 31.787720974446742, \"wq73\": 31.287580702500247, \"wq74\": 31.613565002227258, \"wq75\": 31.454408337916547, \"wq76\": 30.394017090113213, \"wq77\": 31.679397436637576, \"wq78\": 29.17624222508522, \"wq79\": 30.556134125822805, \"wq8\": 30.802278418611312, \"wq80\": 31.613681792438275, \"wq81\": 30.978869043649436, \"wq82\": 30.747403674435045, \"wq83\": 30.10082519592201, \"wq84\": 29.403344320709373, \"wq85\": 32.07428725867083, \"wq86\": 30.78012175323399, \"wq87\": 31.36626893204742, \"wq88\": 32.04035126237828, \"wq89\": 31.142553128427153, \"wq9\": 31.33573676579847, \"wq90\": 30.822799687403016, \"wq91\": 30.87947834720781, \"wq92\": 30.863644111115956, \"wq93\": 31.190410235984203, \"wq94\": 31.264070481576763, \"wq95\": 30.40377632934934, \"wq96\": 29.832177072236046, \"wq97\": 30.26104257842755, \"wq98\": 31.057207967043695, \"wq99\": 31.793622328759643}}, \"channels\": {\"acquire0\": {\"operates\": {\"qubits\": [0]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire1\": {\"operates\": {\"qubits\": [1]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire10\": {\"operates\": {\"qubits\": [10]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire100\": {\"operates\": {\"qubits\": [100]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire101\": {\"operates\": {\"qubits\": [101]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire102\": {\"operates\": {\"qubits\": [102]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire103\": {\"operates\": {\"qubits\": [103]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire104\": {\"operates\": {\"qubits\": [104]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire105\": {\"operates\": {\"qubits\": [105]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire106\": {\"operates\": {\"qubits\": [106]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire107\": {\"operates\": {\"qubits\": [107]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire108\": {\"operates\": {\"qubits\": [108]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire109\": {\"operates\": {\"qubits\": [109]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire11\": {\"operates\": {\"qubits\": [11]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire110\": {\"operates\": {\"qubits\": [110]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire111\": {\"operates\": {\"qubits\": [111]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire112\": {\"operates\": {\"qubits\": [112]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire113\": {\"operates\": {\"qubits\": [113]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire114\": {\"operates\": {\"qubits\": [114]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire115\": {\"operates\": {\"qubits\": [115]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire116\": {\"operates\": {\"qubits\": [116]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire117\": {\"operates\": {\"qubits\": [117]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire118\": {\"operates\": {\"qubits\": [118]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire119\": {\"operates\": {\"qubits\": [119]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire12\": {\"operates\": {\"qubits\": [12]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire120\": {\"operates\": {\"qubits\": [120]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire121\": {\"operates\": {\"qubits\": [121]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire122\": {\"operates\": {\"qubits\": [122]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire123\": {\"operates\": {\"qubits\": [123]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire124\": {\"operates\": {\"qubits\": [124]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire125\": {\"operates\": {\"qubits\": [125]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire126\": {\"operates\": {\"qubits\": [126]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire13\": {\"operates\": {\"qubits\": [13]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire14\": {\"operates\": {\"qubits\": [14]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire15\": {\"operates\": {\"qubits\": [15]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire16\": {\"operates\": {\"qubits\": [16]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire17\": {\"operates\": {\"qubits\": [17]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire18\": {\"operates\": {\"qubits\": [18]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire19\": {\"operates\": {\"qubits\": [19]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire2\": {\"operates\": {\"qubits\": [2]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire20\": {\"operates\": {\"qubits\": [20]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire21\": {\"operates\": {\"qubits\": [21]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire22\": {\"operates\": {\"qubits\": [22]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire23\": {\"operates\": {\"qubits\": [23]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire24\": {\"operates\": {\"qubits\": [24]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire25\": {\"operates\": {\"qubits\": [25]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire26\": {\"operates\": {\"qubits\": [26]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire27\": {\"operates\": {\"qubits\": [27]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire28\": {\"operates\": {\"qubits\": [28]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire29\": {\"operates\": {\"qubits\": [29]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire3\": {\"operates\": {\"qubits\": [3]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire30\": {\"operates\": {\"qubits\": [30]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire31\": {\"operates\": {\"qubits\": [31]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire32\": {\"operates\": {\"qubits\": [32]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire33\": {\"operates\": {\"qubits\": [33]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire34\": {\"operates\": {\"qubits\": [34]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire35\": {\"operates\": {\"qubits\": [35]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire36\": {\"operates\": {\"qubits\": [36]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire37\": {\"operates\": {\"qubits\": [37]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire38\": {\"operates\": {\"qubits\": [38]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire39\": {\"operates\": {\"qubits\": [39]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire4\": {\"operates\": {\"qubits\": [4]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire40\": {\"operates\": {\"qubits\": [40]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire41\": {\"operates\": {\"qubits\": [41]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire42\": {\"operates\": {\"qubits\": [42]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire43\": {\"operates\": {\"qubits\": [43]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire44\": {\"operates\": {\"qubits\": [44]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire45\": {\"operates\": {\"qubits\": [45]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire46\": {\"operates\": {\"qubits\": [46]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire47\": {\"operates\": {\"qubits\": [47]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire48\": {\"operates\": {\"qubits\": [48]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire49\": {\"operates\": {\"qubits\": [49]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire5\": {\"operates\": {\"qubits\": [5]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire50\": {\"operates\": {\"qubits\": [50]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire51\": {\"operates\": {\"qubits\": [51]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire52\": {\"operates\": {\"qubits\": [52]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire53\": {\"operates\": {\"qubits\": [53]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire54\": {\"operates\": {\"qubits\": [54]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire55\": {\"operates\": {\"qubits\": [55]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire56\": {\"operates\": {\"qubits\": [56]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire57\": {\"operates\": {\"qubits\": [57]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire58\": {\"operates\": {\"qubits\": [58]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire59\": {\"operates\": {\"qubits\": [59]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire6\": {\"operates\": {\"qubits\": [6]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire60\": {\"operates\": {\"qubits\": [60]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire61\": {\"operates\": {\"qubits\": [61]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire62\": {\"operates\": {\"qubits\": [62]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire63\": {\"operates\": {\"qubits\": [63]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire64\": {\"operates\": {\"qubits\": [64]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire65\": {\"operates\": {\"qubits\": [65]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire66\": {\"operates\": {\"qubits\": [66]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire67\": {\"operates\": {\"qubits\": [67]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire68\": {\"operates\": {\"qubits\": [68]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire69\": {\"operates\": {\"qubits\": [69]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire7\": {\"operates\": {\"qubits\": [7]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire70\": {\"operates\": {\"qubits\": [70]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire71\": {\"operates\": {\"qubits\": [71]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire72\": {\"operates\": {\"qubits\": [72]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire73\": {\"operates\": {\"qubits\": [73]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire74\": {\"operates\": {\"qubits\": [74]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire75\": {\"operates\": {\"qubits\": [75]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire76\": {\"operates\": {\"qubits\": [76]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire77\": {\"operates\": {\"qubits\": [77]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire78\": {\"operates\": {\"qubits\": [78]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire79\": {\"operates\": {\"qubits\": [79]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire8\": {\"operates\": {\"qubits\": [8]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire80\": {\"operates\": {\"qubits\": [80]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire81\": {\"operates\": {\"qubits\": [81]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire82\": {\"operates\": {\"qubits\": [82]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire83\": {\"operates\": {\"qubits\": [83]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire84\": {\"operates\": {\"qubits\": [84]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire85\": {\"operates\": {\"qubits\": [85]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire86\": {\"operates\": {\"qubits\": [86]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire87\": {\"operates\": {\"qubits\": [87]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire88\": {\"operates\": {\"qubits\": [88]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire89\": {\"operates\": {\"qubits\": [89]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire9\": {\"operates\": {\"qubits\": [9]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire90\": {\"operates\": {\"qubits\": [90]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire91\": {\"operates\": {\"qubits\": [91]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire92\": {\"operates\": {\"qubits\": [92]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire93\": {\"operates\": {\"qubits\": [93]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire94\": {\"operates\": {\"qubits\": [94]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire95\": {\"operates\": {\"qubits\": [95]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire96\": {\"operates\": {\"qubits\": [96]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire97\": {\"operates\": {\"qubits\": [97]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire98\": {\"operates\": {\"qubits\": [98]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"acquire99\": {\"operates\": {\"qubits\": [99]}, \"purpose\": \"acquire\", \"type\": \"acquire\"}, \"d0\": {\"operates\": {\"qubits\": [0]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d1\": {\"operates\": {\"qubits\": [1]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d10\": {\"operates\": {\"qubits\": [10]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d100\": {\"operates\": {\"qubits\": [100]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d101\": {\"operates\": {\"qubits\": [101]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d102\": {\"operates\": {\"qubits\": [102]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d103\": {\"operates\": {\"qubits\": [103]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d104\": {\"operates\": {\"qubits\": [104]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d105\": {\"operates\": {\"qubits\": [105]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d106\": {\"operates\": {\"qubits\": [106]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d107\": {\"operates\": {\"qubits\": [107]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d108\": {\"operates\": {\"qubits\": [108]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d109\": {\"operates\": {\"qubits\": [109]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d11\": {\"operates\": {\"qubits\": [11]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d110\": {\"operates\": {\"qubits\": [110]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d111\": {\"operates\": {\"qubits\": [111]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d112\": {\"operates\": {\"qubits\": [112]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d113\": {\"operates\": {\"qubits\": [113]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d114\": {\"operates\": {\"qubits\": [114]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d115\": {\"operates\": {\"qubits\": [115]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d116\": {\"operates\": {\"qubits\": [116]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d117\": {\"operates\": {\"qubits\": [117]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d118\": {\"operates\": {\"qubits\": [118]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d119\": {\"operates\": {\"qubits\": [119]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d12\": {\"operates\": {\"qubits\": [12]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d120\": {\"operates\": {\"qubits\": [120]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d121\": {\"operates\": {\"qubits\": [121]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d122\": {\"operates\": {\"qubits\": [122]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d123\": {\"operates\": {\"qubits\": [123]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d124\": {\"operates\": {\"qubits\": [124]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d125\": {\"operates\": {\"qubits\": [125]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d126\": {\"operates\": {\"qubits\": [126]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d13\": {\"operates\": {\"qubits\": [13]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d14\": {\"operates\": {\"qubits\": [14]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d15\": {\"operates\": {\"qubits\": [15]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d16\": {\"operates\": {\"qubits\": [16]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d17\": {\"operates\": {\"qubits\": [17]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d18\": {\"operates\": {\"qubits\": [18]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d19\": {\"operates\": {\"qubits\": [19]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d2\": {\"operates\": {\"qubits\": [2]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d20\": {\"operates\": {\"qubits\": [20]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d21\": {\"operates\": {\"qubits\": [21]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d22\": {\"operates\": {\"qubits\": [22]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d23\": {\"operates\": {\"qubits\": [23]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d24\": {\"operates\": {\"qubits\": [24]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d25\": {\"operates\": {\"qubits\": [25]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d26\": {\"operates\": {\"qubits\": [26]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d27\": {\"operates\": {\"qubits\": [27]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d28\": {\"operates\": {\"qubits\": [28]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d29\": {\"operates\": {\"qubits\": [29]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d3\": {\"operates\": {\"qubits\": [3]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d30\": {\"operates\": {\"qubits\": [30]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d31\": {\"operates\": {\"qubits\": [31]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d32\": {\"operates\": {\"qubits\": [32]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d33\": {\"operates\": {\"qubits\": [33]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d34\": {\"operates\": {\"qubits\": [34]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d35\": {\"operates\": {\"qubits\": [35]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d36\": {\"operates\": {\"qubits\": [36]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d37\": {\"operates\": {\"qubits\": [37]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d38\": {\"operates\": {\"qubits\": [38]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d39\": {\"operates\": {\"qubits\": [39]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d4\": {\"operates\": {\"qubits\": [4]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d40\": {\"operates\": {\"qubits\": [40]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d41\": {\"operates\": {\"qubits\": [41]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d42\": {\"operates\": {\"qubits\": [42]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d43\": {\"operates\": {\"qubits\": [43]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d44\": {\"operates\": {\"qubits\": [44]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d45\": {\"operates\": {\"qubits\": [45]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d46\": {\"operates\": {\"qubits\": [46]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d47\": {\"operates\": {\"qubits\": [47]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d48\": {\"operates\": {\"qubits\": [48]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d49\": {\"operates\": {\"qubits\": [49]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d5\": {\"operates\": {\"qubits\": [5]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d50\": {\"operates\": {\"qubits\": [50]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d51\": {\"operates\": {\"qubits\": [51]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d52\": {\"operates\": {\"qubits\": [52]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d53\": {\"operates\": {\"qubits\": [53]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d54\": {\"operates\": {\"qubits\": [54]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d55\": {\"operates\": {\"qubits\": [55]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d56\": {\"operates\": {\"qubits\": [56]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d57\": {\"operates\": {\"qubits\": [57]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d58\": {\"operates\": {\"qubits\": [58]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d59\": {\"operates\": {\"qubits\": [59]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d6\": {\"operates\": {\"qubits\": [6]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d60\": {\"operates\": {\"qubits\": [60]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d61\": {\"operates\": {\"qubits\": [61]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d62\": {\"operates\": {\"qubits\": [62]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d63\": {\"operates\": {\"qubits\": [63]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d64\": {\"operates\": {\"qubits\": [64]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d65\": {\"operates\": {\"qubits\": [65]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d66\": {\"operates\": {\"qubits\": [66]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d67\": {\"operates\": {\"qubits\": [67]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d68\": {\"operates\": {\"qubits\": [68]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d69\": {\"operates\": {\"qubits\": [69]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d7\": {\"operates\": {\"qubits\": [7]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d70\": {\"operates\": {\"qubits\": [70]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d71\": {\"operates\": {\"qubits\": [71]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d72\": {\"operates\": {\"qubits\": [72]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d73\": {\"operates\": {\"qubits\": [73]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d74\": {\"operates\": {\"qubits\": [74]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d75\": {\"operates\": {\"qubits\": [75]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d76\": {\"operates\": {\"qubits\": [76]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d77\": {\"operates\": {\"qubits\": [77]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d78\": {\"operates\": {\"qubits\": [78]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d79\": {\"operates\": {\"qubits\": [79]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d8\": {\"operates\": {\"qubits\": [8]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d80\": {\"operates\": {\"qubits\": [80]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d81\": {\"operates\": {\"qubits\": [81]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d82\": {\"operates\": {\"qubits\": [82]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d83\": {\"operates\": {\"qubits\": [83]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d84\": {\"operates\": {\"qubits\": [84]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d85\": {\"operates\": {\"qubits\": [85]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d86\": {\"operates\": {\"qubits\": [86]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d87\": {\"operates\": {\"qubits\": [87]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d88\": {\"operates\": {\"qubits\": [88]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d89\": {\"operates\": {\"qubits\": [89]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d9\": {\"operates\": {\"qubits\": [9]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d90\": {\"operates\": {\"qubits\": [90]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d91\": {\"operates\": {\"qubits\": [91]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d92\": {\"operates\": {\"qubits\": [92]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d93\": {\"operates\": {\"qubits\": [93]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d94\": {\"operates\": {\"qubits\": [94]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d95\": {\"operates\": {\"qubits\": [95]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d96\": {\"operates\": {\"qubits\": [96]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d97\": {\"operates\": {\"qubits\": [97]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d98\": {\"operates\": {\"qubits\": [98]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"d99\": {\"operates\": {\"qubits\": [99]}, \"purpose\": \"drive\", \"type\": \"drive\"}, \"m0\": {\"operates\": {\"qubits\": [0]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m1\": {\"operates\": {\"qubits\": [1]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m10\": {\"operates\": {\"qubits\": [10]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m100\": {\"operates\": {\"qubits\": [100]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m101\": {\"operates\": {\"qubits\": [101]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m102\": {\"operates\": {\"qubits\": [102]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m103\": {\"operates\": {\"qubits\": [103]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m104\": {\"operates\": {\"qubits\": [104]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m105\": {\"operates\": {\"qubits\": [105]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m106\": {\"operates\": {\"qubits\": [106]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m107\": {\"operates\": {\"qubits\": [107]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m108\": {\"operates\": {\"qubits\": [108]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m109\": {\"operates\": {\"qubits\": [109]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m11\": {\"operates\": {\"qubits\": [11]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m110\": {\"operates\": {\"qubits\": [110]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m111\": {\"operates\": {\"qubits\": [111]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m112\": {\"operates\": {\"qubits\": [112]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m113\": {\"operates\": {\"qubits\": [113]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m114\": {\"operates\": {\"qubits\": [114]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m115\": {\"operates\": {\"qubits\": [115]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m116\": {\"operates\": {\"qubits\": [116]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m117\": {\"operates\": {\"qubits\": [117]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m118\": {\"operates\": {\"qubits\": [118]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m119\": {\"operates\": {\"qubits\": [119]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m12\": {\"operates\": {\"qubits\": [12]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m120\": {\"operates\": {\"qubits\": [120]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m121\": {\"operates\": {\"qubits\": [121]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m122\": {\"operates\": {\"qubits\": [122]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m123\": {\"operates\": {\"qubits\": [123]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m124\": {\"operates\": {\"qubits\": [124]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m125\": {\"operates\": {\"qubits\": [125]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m126\": {\"operates\": {\"qubits\": [126]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m13\": {\"operates\": {\"qubits\": [13]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m14\": {\"operates\": {\"qubits\": [14]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m15\": {\"operates\": {\"qubits\": [15]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m16\": {\"operates\": {\"qubits\": [16]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m17\": {\"operates\": {\"qubits\": [17]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m18\": {\"operates\": {\"qubits\": [18]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m19\": {\"operates\": {\"qubits\": [19]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m2\": {\"operates\": {\"qubits\": [2]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m20\": {\"operates\": {\"qubits\": [20]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m21\": {\"operates\": {\"qubits\": [21]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m22\": {\"operates\": {\"qubits\": [22]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m23\": {\"operates\": {\"qubits\": [23]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m24\": {\"operates\": {\"qubits\": [24]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m25\": {\"operates\": {\"qubits\": [25]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m26\": {\"operates\": {\"qubits\": [26]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m27\": {\"operates\": {\"qubits\": [27]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m28\": {\"operates\": {\"qubits\": [28]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m29\": {\"operates\": {\"qubits\": [29]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m3\": {\"operates\": {\"qubits\": [3]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m30\": {\"operates\": {\"qubits\": [30]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m31\": {\"operates\": {\"qubits\": [31]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m32\": {\"operates\": {\"qubits\": [32]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m33\": {\"operates\": {\"qubits\": [33]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m34\": {\"operates\": {\"qubits\": [34]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m35\": {\"operates\": {\"qubits\": [35]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m36\": {\"operates\": {\"qubits\": [36]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m37\": {\"operates\": {\"qubits\": [37]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m38\": {\"operates\": {\"qubits\": [38]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m39\": {\"operates\": {\"qubits\": [39]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m4\": {\"operates\": {\"qubits\": [4]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m40\": {\"operates\": {\"qubits\": [40]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m41\": {\"operates\": {\"qubits\": [41]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m42\": {\"operates\": {\"qubits\": [42]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m43\": {\"operates\": {\"qubits\": [43]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m44\": {\"operates\": {\"qubits\": [44]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m45\": {\"operates\": {\"qubits\": [45]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m46\": {\"operates\": {\"qubits\": [46]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m47\": {\"operates\": {\"qubits\": [47]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m48\": {\"operates\": {\"qubits\": [48]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m49\": {\"operates\": {\"qubits\": [49]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m5\": {\"operates\": {\"qubits\": [5]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m50\": {\"operates\": {\"qubits\": [50]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m51\": {\"operates\": {\"qubits\": [51]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m52\": {\"operates\": {\"qubits\": [52]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m53\": {\"operates\": {\"qubits\": [53]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m54\": {\"operates\": {\"qubits\": [54]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m55\": {\"operates\": {\"qubits\": [55]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m56\": {\"operates\": {\"qubits\": [56]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m57\": {\"operates\": {\"qubits\": [57]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m58\": {\"operates\": {\"qubits\": [58]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m59\": {\"operates\": {\"qubits\": [59]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m6\": {\"operates\": {\"qubits\": [6]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m60\": {\"operates\": {\"qubits\": [60]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m61\": {\"operates\": {\"qubits\": [61]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m62\": {\"operates\": {\"qubits\": [62]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m63\": {\"operates\": {\"qubits\": [63]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m64\": {\"operates\": {\"qubits\": [64]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m65\": {\"operates\": {\"qubits\": [65]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m66\": {\"operates\": {\"qubits\": [66]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m67\": {\"operates\": {\"qubits\": [67]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m68\": {\"operates\": {\"qubits\": [68]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m69\": {\"operates\": {\"qubits\": [69]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m7\": {\"operates\": {\"qubits\": [7]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m70\": {\"operates\": {\"qubits\": [70]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m71\": {\"operates\": {\"qubits\": [71]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m72\": {\"operates\": {\"qubits\": [72]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m73\": {\"operates\": {\"qubits\": [73]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m74\": {\"operates\": {\"qubits\": [74]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m75\": {\"operates\": {\"qubits\": [75]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m76\": {\"operates\": {\"qubits\": [76]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m77\": {\"operates\": {\"qubits\": [77]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m78\": {\"operates\": {\"qubits\": [78]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m79\": {\"operates\": {\"qubits\": [79]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m8\": {\"operates\": {\"qubits\": [8]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m80\": {\"operates\": {\"qubits\": [80]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m81\": {\"operates\": {\"qubits\": [81]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m82\": {\"operates\": {\"qubits\": [82]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m83\": {\"operates\": {\"qubits\": [83]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m84\": {\"operates\": {\"qubits\": [84]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m85\": {\"operates\": {\"qubits\": [85]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m86\": {\"operates\": {\"qubits\": [86]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m87\": {\"operates\": {\"qubits\": [87]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m88\": {\"operates\": {\"qubits\": [88]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m89\": {\"operates\": {\"qubits\": [89]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m9\": {\"operates\": {\"qubits\": [9]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m90\": {\"operates\": {\"qubits\": [90]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m91\": {\"operates\": {\"qubits\": [91]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m92\": {\"operates\": {\"qubits\": [92]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m93\": {\"operates\": {\"qubits\": [93]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m94\": {\"operates\": {\"qubits\": [94]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m95\": {\"operates\": {\"qubits\": [95]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m96\": {\"operates\": {\"qubits\": [96]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m97\": {\"operates\": {\"qubits\": [97]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m98\": {\"operates\": {\"qubits\": [98]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"m99\": {\"operates\": {\"qubits\": [99]}, \"purpose\": \"measure\", \"type\": \"measure\"}, \"u0\": {\"operates\": {\"qubits\": [1, 0]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u1\": {\"operates\": {\"qubits\": [2, 1]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u10\": {\"operates\": {\"qubits\": [10, 9]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u100\": {\"operates\": {\"qubits\": [86, 87]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u101\": {\"operates\": {\"qubits\": [87, 88]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u102\": {\"operates\": {\"qubits\": [88, 89]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u103\": {\"operates\": {\"qubits\": [91, 79]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u104\": {\"operates\": {\"qubits\": [92, 102]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u105\": {\"operates\": {\"qubits\": [93, 87]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u106\": {\"operates\": {\"qubits\": [93, 106]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u107\": {\"operates\": {\"qubits\": [94, 90]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u108\": {\"operates\": {\"qubits\": [94, 95]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u109\": {\"operates\": {\"qubits\": [95, 96]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u11\": {\"operates\": {\"qubits\": [10, 11]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u110\": {\"operates\": {\"qubits\": [97, 96]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u111\": {\"operates\": {\"qubits\": [97, 98]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u112\": {\"operates\": {\"qubits\": [98, 91]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u113\": {\"operates\": {\"qubits\": [99, 98]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u114\": {\"operates\": {\"qubits\": [100, 99]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u115\": {\"operates\": {\"qubits\": [100, 110]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u116\": {\"operates\": {\"qubits\": [101, 100]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u117\": {\"operates\": {\"qubits\": [101, 102]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u118\": {\"operates\": {\"qubits\": [102, 103]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u119\": {\"operates\": {\"qubits\": [104, 103]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u12\": {\"operates\": {\"qubits\": [11, 12]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u120\": {\"operates\": {\"qubits\": [105, 104]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u121\": {\"operates\": {\"qubits\": [105, 106]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u122\": {\"operates\": {\"qubits\": [107, 106]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u123\": {\"operates\": {\"qubits\": [108, 107]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u124\": {\"operates\": {\"qubits\": [108, 112]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u125\": {\"operates\": {\"qubits\": [109, 96]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u126\": {\"operates\": {\"qubits\": [110, 118]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u127\": {\"operates\": {\"qubits\": [111, 104]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u128\": {\"operates\": {\"qubits\": [112, 126]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u129\": {\"operates\": {\"qubits\": [113, 114]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u13\": {\"operates\": {\"qubits\": [12, 17]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u130\": {\"operates\": {\"qubits\": [114, 109]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u131\": {\"operates\": {\"qubits\": [114, 115]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u132\": {\"operates\": {\"qubits\": [116, 115]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u133\": {\"operates\": {\"qubits\": [116, 117]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u134\": {\"operates\": {\"qubits\": [117, 118]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u135\": {\"operates\": {\"qubits\": [118, 119]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u136\": {\"operates\": {\"qubits\": [120, 119]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u137\": {\"operates\": {\"qubits\": [121, 120]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u138\": {\"operates\": {\"qubits\": [122, 111]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u139\": {\"operates\": {\"qubits\": [122, 121]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u14\": {\"operates\": {\"qubits\": [13, 12]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u140\": {\"operates\": {\"qubits\": [122, 123]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u141\": {\"operates\": {\"qubits\": [124, 123]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u142\": {\"operates\": {\"qubits\": [125, 124]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u143\": {\"operates\": {\"qubits\": [125, 126]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u15\": {\"operates\": {\"qubits\": [14, 0]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u16\": {\"operates\": {\"qubits\": [14, 18]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u17\": {\"operates\": {\"qubits\": [15, 22]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u18\": {\"operates\": {\"qubits\": [16, 8]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u19\": {\"operates\": {\"qubits\": [16, 26]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u2\": {\"operates\": {\"qubits\": [3, 2]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u20\": {\"operates\": {\"qubits\": [17, 30]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u21\": {\"operates\": {\"qubits\": [18, 19]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u22\": {\"operates\": {\"qubits\": [20, 19]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u23\": {\"operates\": {\"qubits\": [20, 33]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u24\": {\"operates\": {\"qubits\": [21, 20]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u25\": {\"operates\": {\"qubits\": [21, 22]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u26\": {\"operates\": {\"qubits\": [22, 23]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u27\": {\"operates\": {\"qubits\": [24, 23]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u28\": {\"operates\": {\"qubits\": [24, 34]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u29\": {\"operates\": {\"qubits\": [25, 24]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u3\": {\"operates\": {\"qubits\": [4, 3]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u30\": {\"operates\": {\"qubits\": [26, 25]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u31\": {\"operates\": {\"qubits\": [27, 26]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u32\": {\"operates\": {\"qubits\": [28, 27]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u33\": {\"operates\": {\"qubits\": [28, 29]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u34\": {\"operates\": {\"qubits\": [28, 35]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u35\": {\"operates\": {\"qubits\": [30, 29]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u36\": {\"operates\": {\"qubits\": [30, 31]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u37\": {\"operates\": {\"qubits\": [31, 32]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u38\": {\"operates\": {\"qubits\": [32, 36]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u39\": {\"operates\": {\"qubits\": [33, 39]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u4\": {\"operates\": {\"qubits\": [4, 5]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u40\": {\"operates\": {\"qubits\": [34, 43]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u41\": {\"operates\": {\"qubits\": [35, 47]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u42\": {\"operates\": {\"qubits\": [36, 51]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u43\": {\"operates\": {\"qubits\": [37, 38]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u44\": {\"operates\": {\"qubits\": [39, 38]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u45\": {\"operates\": {\"qubits\": [40, 39]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u46\": {\"operates\": {\"qubits\": [40, 41]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u47\": {\"operates\": {\"qubits\": [41, 53]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u48\": {\"operates\": {\"qubits\": [42, 41]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u49\": {\"operates\": {\"qubits\": [42, 43]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u5\": {\"operates\": {\"qubits\": [4, 15]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u50\": {\"operates\": {\"qubits\": [43, 44]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u51\": {\"operates\": {\"qubits\": [44, 45]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u52\": {\"operates\": {\"qubits\": [46, 45]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u53\": {\"operates\": {\"qubits\": [46, 47]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u54\": {\"operates\": {\"qubits\": [48, 47]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u55\": {\"operates\": {\"qubits\": [48, 49]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u56\": {\"operates\": {\"qubits\": [50, 49]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u57\": {\"operates\": {\"qubits\": [50, 51]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u58\": {\"operates\": {\"qubits\": [52, 37]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u59\": {\"operates\": {\"qubits\": [52, 56]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u6\": {\"operates\": {\"qubits\": [6, 5]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u60\": {\"operates\": {\"qubits\": [53, 60]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u61\": {\"operates\": {\"qubits\": [54, 45]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u62\": {\"operates\": {\"qubits\": [54, 64]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u63\": {\"operates\": {\"qubits\": [55, 49]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u64\": {\"operates\": {\"qubits\": [55, 68]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u65\": {\"operates\": {\"qubits\": [56, 57]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u66\": {\"operates\": {\"qubits\": [57, 58]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u67\": {\"operates\": {\"qubits\": [58, 59]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u68\": {\"operates\": {\"qubits\": [58, 71]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u69\": {\"operates\": {\"qubits\": [59, 60]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u7\": {\"operates\": {\"qubits\": [6, 7]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u70\": {\"operates\": {\"qubits\": [60, 61]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u71\": {\"operates\": {\"qubits\": [62, 61]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u72\": {\"operates\": {\"qubits\": [62, 63]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u73\": {\"operates\": {\"qubits\": [62, 72]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u74\": {\"operates\": {\"qubits\": [63, 64]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u75\": {\"operates\": {\"qubits\": [65, 64]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u76\": {\"operates\": {\"qubits\": [65, 66]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u77\": {\"operates\": {\"qubits\": [67, 66]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u78\": {\"operates\": {\"qubits\": [67, 68]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u79\": {\"operates\": {\"qubits\": [69, 68]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u8\": {\"operates\": {\"qubits\": [7, 8]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u80\": {\"operates\": {\"qubits\": [69, 70]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u81\": {\"operates\": {\"qubits\": [73, 66]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u82\": {\"operates\": {\"qubits\": [74, 70]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u83\": {\"operates\": {\"qubits\": [74, 89]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u84\": {\"operates\": {\"qubits\": [75, 90]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u85\": {\"operates\": {\"qubits\": [76, 75]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u86\": {\"operates\": {\"qubits\": [77, 71]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u87\": {\"operates\": {\"qubits\": [77, 76]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u88\": {\"operates\": {\"qubits\": [77, 78]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u89\": {\"operates\": {\"qubits\": [79, 78]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u9\": {\"operates\": {\"qubits\": [8, 9]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u90\": {\"operates\": {\"qubits\": [79, 80]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u91\": {\"operates\": {\"qubits\": [80, 81]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u92\": {\"operates\": {\"qubits\": [81, 72]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u93\": {\"operates\": {\"qubits\": [81, 82]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u94\": {\"operates\": {\"qubits\": [82, 83]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u95\": {\"operates\": {\"qubits\": [83, 92]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u96\": {\"operates\": {\"qubits\": [84, 83]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u97\": {\"operates\": {\"qubits\": [85, 73]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u98\": {\"operates\": {\"qubits\": [85, 84]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}, \"u99\": {\"operates\": {\"qubits\": [85, 86]}, \"purpose\": \"cross-resonance\", \"type\": \"control\"}}}"
